Beyond Token Savings: A Systematic Study of Context Compression in LLM Agents

As LLM agents tackle longer tasks, they increasingly compress growing histories of reasoning, actions, and tool outputs. Compression can reduce token use, but it also changes the information available for later decisions. Existing agentic harnesses bundle decisions about what to compress, when to compress, and how much to remove into fixed policies. A systematic characterization is needed to disentangle these decisions and reveal how each affects task success and execution cost. We systematically vary these decisions across three open-weight models on SWE-bench Verified and Terminal-Bench 1.0. Across nearly 35,000 agent runs, we measure task success, token use, end-to-end latency, and estimated cost. We find that fewer tokens need not mean faster or cheaper execution: on Terminal-Bench with Qwen, policies using roughly one-third as many tokens can take 20-80% longer than the uncompressed agent. Policies with similar overall success can solve different tasks, while the same policy can perform quite differently across models. Our results motivate evaluating compression by its effects on agent execution and tailoring policies to the task, model, and workload.

==> figures/appendix/depth_trigger_ablation/reeval_devstral24b_values_swebench.csv <==
benchmark,depth_removed,threshold,budget,cohort,policy,resolve,dres,dres_lo,dres_hi,usage,usage_lo,usage_hi,bill,bill_lo,bill_hi,time,time_lo,time_hi,n_shared,resolve_lo,resolve_hi,n_success_tasks,n_attempts
swebench,0.3,tight,17000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.3,tight,17000,ABL-25,TR,76.0,5.333333333333334,-3.9999999999999996,16.000000000000004,0.7258813430450627,0.6214112670225717,0.8499011223049558,0.9186627809799192,0.8009655713667729,1.062768465146131,0.8913240123869816,0.7950776520963446,1.0118003129392232,25,60.0,90.66666666666666,25,75
swebench,0.3,tight,17000,ABL-25,TRC,64.0,-6.666666666666665,-17.33333333333333,2.666666666666667,0.674514493828407,0.5828651518766828,0.7888328682888541,0.7979334222262724,0.702619291576843,0.9152932974609679,0.8289871176922522,0.7662373807288924,0.9072293456532775,25,46.666666666666664,81.33333333333333,25,75
swebench,0.3,tight,17000,ABL-25,SU,68.0,-2.666666666666666,-10.666666666666668,5.333333333333334,0.5916498914867744,0.5172499736173757,0.6838954817243628,0.8046537568178616,0.7187120565184703,0.9082805910005445,0.9296901097478836,0.8506743825540232,1.028266549544834,25,52.0,82.66666666666666,25,75
swebench,0.3,tight,17000,ABL-25,SU-p,77.33333333333333,6.666666666666668,1.3333333333333335,13.333333333333336,0.6035871746475016,0.534894107288889,0.6849779987804672,0.8092350418878965,0.7210932057466934,0.9104250048087591,0.8969369012668211,0.8032814375031309,1.0035798912914835,25,61.33333333333333,92.0,25,75
swebench,0.3,tight,17000,ABL-25,SS,56.00000000000001,-14.666666666666668,-28.0,-2.666666666666666,0.7272377830017713,0.6206213006443169,0.8662971356288833,0.9792703640708035,0.8389536297562376,1.1501232426474288,1.0964611705298537,0.9312189626857661,1.277609162488103,25,41.33333333333333,70.66666666666666,25,75
swebench,0.3,tight,17000,ABL-25,SS-p,68.0,-2.666666666666666,-9.333333333333332,4.0,0.6392547045521433,0.5622932114835185,0.7293046969472735,0.842239075843348,0.7496481880132619,0.944906914359382,1.0015283137202091,0.8718526615514204,1.1481537382263556,25,50.66666666666666,84.0,25,75
swebench,0.3,tight,17000,ABL-25,TRC+SU,73.33333333333333,2.666666666666667,-5.333333333333332,10.666666666666668,0.6587131621175342,0.5783464450006345,0.7535440121198379,0.7932946535527322,0.7072373032215991,0.8904329144952827,0.7771147670667242,0.6945982402632075,0.8792587045451655,25,58.66666666666666,86.66666666666666,25,75
swebench,0.3,tight,17000,ABL-25,TRC+SS,61.33333333333333,-9.333333333333332,-19.999999999999996,0.0,0.6844416799350704,0.5975825396405119,0.7915435625469346,0.8459189339143725,0.7508591892135842,0.9580765437153166,0.7815555657250498,0.7015850015234506,0.8696664129879393,25,44.0,77.33333333333333,25,75
swebench,0.3,tight,17000,ABL-25,OTRC+TR,44.0,-26.666666666666664,-38.666666666666664,-15.999999999999998,0.5843530271651987,0.5046073407591842,0.6904730628600323,0.9180681248715113,0.8124807634134377,1.05881487853966,1.4164740566679614,1.2590528442241835,1.5927534748878458,25,29.333333333333332,58.666666666666664,25,75
swebench,0.3,tight,17000,ABL-25,OTRC+SU-p,48.0,-22.666666666666664,-37.33333333333333,-8.0,0.5138252130425072,0.4387064868092248,0.605284377690716,0.8341588200716805,0.7287289035957653,0.9558468717613537,1.343826638703693,1.1363588528776212,1.6213141522860055,25,33.33333333333333,63.99999999999999,25,75
swebench,0.3,tight,17000,ABL-25,OTRC+SS-p,45.33333333333333,-25.33333333333333,-38.699999999999996,-13.333333333333332,0.4984527808763711,0.4241948323913476,0.5899978941543894,0.8333314712706846,0.7215368803746357,0.9678456033040287,1.3558563889097766,1.1628274185134346,1.6056931773954317,25,30.666666666666664,60.0,25,75
swebench,0.3,tight,17000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.5,tight,17000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.5,tight,17000,ABL-25,TR,72.0,1.3333333333333328,-10.666666666666664,12.0,0.7196342209333607,0.6427248184320895,0.8142172647578244,0.8466728244561843,0.769566436089892,0.9439358918859584,0.8617334718445339,0.7891308449452369,0.9575038471239206,25,57.33333333333333,85.33333333333333,25,75
swebench,0.5,tight,17000,ABL-25,TRC,64.0,-6.666666666666665,-17.33333333333333,2.666666666666667,0.674514493828407,0.5828651518766828,0.7888328682888541,0.7979334222262724,0.702619291576843,0.9152932974609679,0.8289871176922522,0.7662373807288924,0.9072293456532775,25,46.666666666666664,81.33333333333333,25,75
swebench,0.5,tight,17000,ABL-25,SU,65.33333333333333,-5.333333333333335,-16.000000000000004,5.333333333333332,0.6125174625650053,0.5313441270462719,0.7182008464027667,0.820682131543949,0.7264294501608499,0.9357274644885519,0.9217354595998805,0.8512541446187123,1.000987868092095,25,50.66666666666666,78.66666666666667,25,75
swebench,0.5,tight,17000,ABL-25,SU-p,72.0,1.3333333333333337,-6.666666666666666,9.333333333333336,0.5670135082900841,0.5102506725345363,0.6404965194804442,0.7575077680918625,0.6923643617108597,0.8399343486311511,0.8522946579175863,0.7780781459235321,0.9404772329922715,25,55.99999999999999,86.66666666666666,25,75
swebench,0.5,tight,17000,ABL-25,SS,56.00000000000001,-14.666666666666664,-24.0,-5.333333333333334,0.7328417635500791,0.6318315204949436,0.8625442688355668,0.9768105276502893,0.8513706961124713,1.1294659904268955,1.0733870806788768,0.9628394919420059,1.20686806438765,25,40.0,71.99999999999999,25,75
swebench,0.5,tight,17000,ABL-25,SS-p,73.33333333333333,2.666666666666666,-5.333333333333332,10.666666666666668,0.5977031420974811,0.5187993278107774,0.7011668451116431,0.790545081082541,0.7035545185278304,0.8991020866958657,0.9767470928070066,0.8596636582053717,1.1101611291353781,25,58.66666666666666,86.66666666666667,25,75
swebench,0.5,tight,17000,ABL-25,TRC+SU,73.33333333333333,2.666666666666667,-5.333333333333332,10.666666666666668,0.6587131621175342,0.5783464450006345,0.7535440121198379,0.7932946535527322,0.7072373032215991,0.8904329144952827,0.7771147670667242,0.6945982402632075,0.8792587045451655,25,58.66666666666666,86.66666666666666,25,75
swebench,0.5,tight,17000,ABL-25,TRC+SS,61.33333333333333,-9.333333333333332,-19.999999999999996,0.0,0.6844416799350704,0.5975825396405119,0.7915435625469346,0.8459189339143725,0.7508591892135842,0.9580765437153166,0.7815555657250498,0.7015850015234506,0.8696664129879393,25,44.0,77.33333333333333,25,75
swebench,0.5,tight,17000,ABL-25,OTRC+TR,44.0,-26.666666666666664,-38.666666666666664,-15.999999999999998,0.5843530271651987,0.5046073407591842,0.6904730628600323,0.9180681248715113,0.8124807634134377,1.05881487853966,1.4164740566679614,1.2590528442241835,1.5927534748878458,25,29.333333333333332,58.666666666666664,25,75
swebench,0.5,tight,17000,ABL-25,OTRC+SU-p,48.0,-22.666666666666664,-37.33333333333333,-8.0,0.5138252130425072,0.4387064868092248,0.605284377690716,0.8341588200716805,0.7287289035957653,0.9558468717613537,1.343826638703693,1.1363588528776212,1.6213141522860055,25,33.33333333333333,63.99999999999999,25,75
swebench,0.5,tight,17000,ABL-25,OTRC+SS-p,45.33333333333333,-25.33333333333333,-38.699999999999996,-13.333333333333332,0.4984527808763711,0.4241948323913476,0.5899978941543894,0.8333314712706846,0.7215368803746357,0.9678456033040287,1.3558563889097766,1.1628274185134346,1.6056931773954317,25,30.666666666666664,60.0,25,75
swebench,0.5,tight,17000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.7,tight,17000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.7,tight,17000,ABL-25,TR,68.0,-2.6666666666666674,-13.333333333333336,6.666666666666666,0.641886358091785,0.5639957034199211,0.740146454257729,0.7285455286693925,0.6477232680943573,0.8324509805168128,0.8569955178737708,0.7949482465292452,0.9299658211383502,25,52.0,82.66666666666667,25,75
swebench,0.7,tight,17000,ABL-25,TRC,64.0,-6.666666666666665,-17.33333333333333,2.666666666666667,0.674514493828407,0.5828651518766828,0.7888328682888541,0.7979334222262724,0.702619291576843,0.9152932974609679,0.8289871176922522,0.7662373807288924,0.9072293456532775,25,46.666666666666664,81.33333333333333,25,75
swebench,0.7,tight,17000,ABL-25,SU,66.66666666666666,-4.0,-12.0,4.0,0.5610366045044659,0.48433371960060406,0.6551517425597903,0.7644025121412887,0.6709770739145879,0.8776524969269689,0.8756223579334519,0.7993782608893186,0.9752951427223605,25,51.99999999999999,80.0,25,75
swebench,0.7,tight,17000,ABL-25,SU-p,72.0,1.333333333333333,-5.333333333333332,9.333333333333334,0.5733512003655145,0.5027786427474076,0.661439240706768,0.762340757311975,0.6775199683606199,0.8612731176858436,0.8670451734538298,0.7757572786936555,0.970615729413564,25,56.00000000000001,86.66666666666666,25,75
swebench,0.7,tight,17000,ABL-25,SS,55.99999999999999,-14.666666666666668,-26.666666666666664,-3.9999999999999996,0.7298668369565233,0.6199814664162884,0.8763719319548406,0.9951691715811755,0.8484029256487138,1.1736373862018237,1.178086549609515,1.0211244736167826,1.3686776821999092,25,40.0,72.0,25,75
swebench,0.7,tight,17000,ABL-25,SS-p,66.66666666666666,-4.000000000000001,-14.666666666666668,8.0,0.6173990355188473,0.5363294621564056,0.7159562778669079,0.7993653641262161,0.7030714526490848,0.9095213068676712,0.9405239811796259,0.8574071292242772,1.0360822009763915,25,50.66666666666667,81.33333333333333,25,75
swebench,0.7,tight,17000,ABL-25,TRC+SU,73.33333333333333,2.666666666666667,-5.333333333333332,10.666666666666668,0.6587131621175342,0.5783464450006345,0.7535440121198379,0.7932946535527322,0.7072373032215991,0.8904329144952827,0.7771147670667242,0.6945982402632075,0.8792587045451655,25,58.66666666666666,86.66666666666666,25,75
swebench,0.7,tight,17000,ABL-25,TRC+SS,61.33333333333333,-9.333333333333332,-19.999999999999996,0.0,0.6844416799350704,0.5975825396405119,0.7915435625469346,0.8459189339143725,0.7508591892135842,0.9580765437153166,0.7815555657250498,0.7015850015234506,0.8696664129879393,25,44.0,77.33333333333333,25,75
swebench,0.7,tight,17000,ABL-25,OTRC+TR,44.0,-26.666666666666664,-38.666666666666664,-15.999999999999998,0.5843530271651987,0.5046073407591842,0.6904730628600323,0.9180681248715113,0.8124807634134377,1.05881487853966,1.4164740566679614,1.2590528442241835,1.5927534748878458,25,29.333333333333332,58.666666666666664,25,75
swebench,0.7,tight,17000,ABL-25,OTRC+SU-p,48.0,-22.666666666666664,-37.33333333333333,-8.0,0.5138252130425072,0.4387064868092248,0.605284377690716,0.8341588200716805,0.7287289035957653,0.9558468717613537,1.343826638703693,1.1363588528776212,1.6213141522860055,25,33.33333333333333,63.99999999999999,25,75
swebench,0.7,tight,17000,ABL-25,OTRC+SS-p,45.33333333333333,-25.33333333333333,-38.699999999999996,-13.333333333333332,0.4984527808763711,0.4241948323913476,0.5899978941543894,0.8333314712706846,0.7215368803746357,0.9678456033040287,1.3558563889097766,1.1628274185134346,1.6056931773954317,25,30.666666666666664,60.0,25,75
swebench,0.7,tight,17000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.3,primary,21000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.3,primary,21000,ABL-25,TR,74.66666666666666,4.0,-4.0,13.33333333333333,0.7656153588461388,0.6863068227275899,0.8712901022135443,0.9050038753589261,0.8251243809035347,1.0109928790753184,0.8711319661904184,0.7993235347775207,0.959438681558633,25,60.0,88.0,25,75
swebench,0.3,primary,21000,ABL-25,TRC,66.66666666666666,-4.0,-12.0,2.6666666666666674,0.7856510947216871,0.6923941436915526,0.9081662409467263,0.8926572005511146,0.793069146884859,1.0166775952716145,0.9725175687534534,0.8705918744466047,1.1012144203446028,25,49.33333333333333,82.66666666666666,25,75
swebench,0.3,primary,21000,ABL-25,SU,69.33333333333333,-1.333333333333333,-9.333333333333334,6.666666666666668,0.7011396020820736,0.606821678685154,0.810745007948651,0.8705848444982497,0.7701919275218789,0.9866432538370409,0.9714055547077242,0.8718429575856057,1.08524105759357,25,53.333333333333336,84.0,25,75
swebench,0.3,primary,21000,ABL-25,SU-p,72.0,1.333333333333333,-6.666666666666668,9.333333333333332,0.7701683506623099,0.6924732196275739,0.8661046131712656,0.9245785966918167,0.8461300467884922,1.016603380270021,1.0299596663070831,0.9481582713396867,1.1351268048778453,25,57.33333333333333,85.33333333333334,25,75
swebench,0.3,primary,21000,ABL-25,SS,57.33333333333333,-13.333333333333332,-24.0,-2.666666666666666,0.741478863038947,0.6475966093407343,0.8645892450814232,0.920981424085478,0.8144616079401368,1.044689025661742,1.0092575774100674,0.9099448753451255,1.1245636955479665,25,40.0,73.33333333333333,25,75
swebench,0.3,primary,21000,ABL-25,SS-p,69.33333333333333,-1.3333333333333328,-10.666666666666664,6.666666666666668,0.7129687041568464,0.6333963336187303,0.8153170810290722,0.8620216024693726,0.7756478463429449,0.9670615691533692,1.031965162269178,0.9161613805008552,1.1733461160498337,25,52.0,85.33333333333333,25,75
swebench,0.3,primary,21000,ABL-25,TRC+SU,73.33333333333333,2.666666666666666,-6.666666666666668,12.0,0.7892249060112891,0.6941160012869246,0.9028629050117559,0.8999901964310776,0.8115175802052002,1.0030545570643097,0.9538447643713601,0.8769197556581703,1.0471792908249198,25,57.33333333333333,88.0,25,75
swebench,0.3,primary,21000,ABL-25,TRC+SS,78.66666666666666,8.0,2.666666666666666,13.333333333333332,0.7793825366886793,0.6838742412275511,0.890659441604363,0.8972852865105934,0.8044110946025335,1.004445892239856,0.943154027452393,0.8458781242275465,1.043066394672657,25,65.33333333333333,90.66666666666666,25,75
swebench,0.3,primary,21000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-30.666666666666664,-2.666666666666666,0.5679876814195293,0.4889124440265267,0.66585811523822,0.9030693158054521,0.7798489946707925,1.0518691078777904,1.4373479069803072,1.2613444352111483,1.6250715658607842,25,37.33333333333333,70.66666666666667,25,75
swebench,0.3,primary,21000,ABL-25,OTRC+SU-p,46.666666666666664,-24.0,-38.66666666666667,-9.333333333333334,0.5207200792613433,0.44754104366164504,0.6053141060625262,0.8247187374584521,0.7248793342402242,0.9376608532573457,1.3802795719431356,1.2061051787951966,1.5969119352871992,25,32.0,61.33333333333333,25,75
swebench,0.3,primary,21000,ABL-25,OTRC+SS-p,49.33333333333333,-21.33333333333333,-34.66666666666667,-8.0,0.5238357989463787,0.4487526714793462,0.6216397748717988,0.8195345888289619,0.7166082013909008,0.9521670040779006,1.4250516443433945,1.2439850383391415,1.6303060610630808,25,33.33333333333333,65.33333333333333,25,75
swebench,0.3,primary,21000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.5,primary,21000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.5,primary,21000,ABL-25,TR,73.33333333333333,2.666666666666667,-3.9999999999999996,9.333333333333332,0.7667971471835795,0.6864849403132348,0.8725716053022543,0.8579692060839161,0.7770808165810424,0.9630699473266686,0.8155873081216335,0.7232055627812033,0.9199901473009282,25,57.33333333333333,88.0,25,75
swebench,0.5,primary,21000,ABL-25,TRC,66.66666666666666,-4.0,-12.0,2.6666666666666674,0.7856510947216871,0.6923941436915526,0.9081662409467263,0.8926572005511146,0.793069146884859,1.0166775952716145,0.9725175687534534,0.8705918744466047,1.1012144203446028,25,49.33333333333333,82.66666666666666,25,75
swebench,0.5,primary,21000,ABL-25,SU,70.66666666666666,0.0,-9.333333333333332,9.333333333333334,0.6428521198594653,0.5692916675297799,0.73810615925428,0.802291556270947,0.7240171472452804,0.9019335561483474,1.0765142673861559,0.9338498556203813,1.2467790276470772,25,55.99999999999999,85.33333333333333,25,75
swebench,0.5,primary,21000,ABL-25,SU-p,74.66666666666666,4.0,-6.666666666666666,13.333333333333332,0.6968433192737874,0.6247677518594005,0.7882942234034336,0.8417869427737655,0.7656167465333448,0.9343592015070382,1.0073617507084651,0.8880294463919897,1.1526000193630583,25,60.0,88.0,25,75
swebench,0.5,primary,21000,ABL-25,SS,61.33333333333333,-9.333333333333334,-20.0,5.684341886080802e-16,0.7645159794805174,0.6709469846703547,0.8824863826263011,0.94587392680446,0.8285652189687303,1.078327034033577,1.1135042574453633,0.9967576434256955,1.2500614926900862,25,44.0,77.33333333333333,25,75
swebench,0.5,primary,21000,ABL-25,SS-p,72.0,1.3333333333333335,-6.666666666666668,10.666666666666664,0.7039103121052562,0.6264967040594481,0.7950044976591394,0.8574628508281577,0.7748289746667254,0.9465831082098773,1.2073714677275018,1.0360170346707476,1.3998282982775676,25,56.00000000000001,86.66666666666666,25,75
swebench,0.5,primary,21000,ABL-25,TRC+SU,73.33333333333333,2.666666666666666,-6.666666666666668,12.0,0.7892249060112891,0.6941160012869246,0.9028629050117559,0.8999901964310776,0.8115175802052002,1.0030545570643097,0.9538447643713601,0.8769197556581703,1.0471792908249198,25,57.33333333333333,88.0,25,75
swebench,0.5,primary,21000,ABL-25,TRC+SS,78.66666666666666,8.0,2.666666666666666,13.333333333333332,0.7793825366886793,0.6838742412275511,0.890659441604363,0.8972852865105934,0.8044110946025335,1.004445892239856,0.943154027452393,0.8458781242275465,1.043066394672657,25,65.33333333333333,90.66666666666666,25,75
swebench,0.5,primary,21000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-30.666666666666664,-2.666666666666666,0.5679876814195293,0.4889124440265267,0.66585811523822,0.9030693158054521,0.7798489946707925,1.0518691078777904,1.4373479069803072,1.2613444352111483,1.6250715658607842,25,37.33333333333333,70.66666666666667,25,75
swebench,0.5,primary,21000,ABL-25,OTRC+SU-p,46.666666666666664,-24.0,-38.66666666666667,-9.333333333333334,0.5207200792613433,0.44754104366164504,0.6053141060625262,0.8247187374584521,0.7248793342402242,0.9376608532573457,1.3802795719431356,1.2061051787951966,1.5969119352871992,25,32.0,61.33333333333333,25,75
swebench,0.5,primary,21000,ABL-25,OTRC+SS-p,49.33333333333333,-21.33333333333333,-34.66666666666667,-8.0,0.5238357989463787,0.4487526714793462,0.6216397748717988,0.8195345888289619,0.7166082013909008,0.9521670040779006,1.4250516443433945,1.2439850383391415,1.6303060610630808,25,33.33333333333333,65.33333333333333,25,75
swebench,0.5,primary,21000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.7,primary,21000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.7,primary,21000,ABL-25,TR,66.66666666666666,-4.0,-13.333333333333332,4.000000000000001,0.7663259937303444,0.6700014333216084,0.8862257763852225,0.8442353777105582,0.7492169587892623,0.9655720341508034,0.8491448922449113,0.759796250714807,0.9571129629206153,25,50.66666666666666,82.66666666666666,25,75
swebench,0.7,primary,21000,ABL-25,TRC,66.66666666666666,-4.0,-12.0,2.6666666666666674,0.7856510947216871,0.6923941436915526,0.9081662409467263,0.8926572005511146,0.793069146884859,1.0166775952716145,0.9725175687534534,0.8705918744466047,1.1012144203446028,25,49.33333333333333,82.66666666666666,25,75
swebench,0.7,primary,21000,ABL-25,SU,70.66666666666666,5.684341886080802e-16,-8.000000000000002,9.333333333333334,0.6968491150696076,0.6112415719380807,0.8058485328202336,0.8662372943368088,0.7719299615829852,0.9865523367240066,0.9722990366240898,0.8607402306209861,1.1206197670013718,25,56.00000000000001,84.0,25,75
swebench,0.7,primary,21000,ABL-25,SU-p,73.33333333333333,2.666666666666667,-4.0,9.333333333333334,0.6383033097525947,0.5660729035727267,0.7307313012953227,0.7827142024441789,0.7058398776740312,0.8767700132019915,0.8814126529699704,0.7941238250078428,0.9819239282646227,25,57.33333333333333,88.0,25,75
swebench,0.7,primary,21000,ABL-25,SS,61.33333333333333,-9.333333333333334,-20.000000000000004,1.3333333333333328,0.7904912873980184,0.6952753473458515,0.9106912181513305,0.9776877051579184,0.8746910245046051,1.1006224961010376,1.069047887364831,0.9786416764433045,1.1783569914785086,25,44.0,77.33333333333333,25,75
swebench,0.7,primary,21000,ABL-25,SS-p,65.33333333333333,-5.333333333333332,-13.333333333333332,1.3333333333333335,0.6999591774612963,0.6329617932105533,0.7863173379021094,0.8612786012878997,0.7857926304977414,0.9524671926748838,1.1021188141446734,0.9574596209777214,1.276944337105305,25,49.33333333333333,80.0,25,75
swebench,0.7,primary,21000,ABL-25,TRC+SU,73.33333333333333,2.666666666666666,-6.666666666666668,12.0,0.7892249060112891,0.6941160012869246,0.9028629050117559,0.8999901964310776,0.8115175802052002,1.0030545570643097,0.9538447643713601,0.8769197556581703,1.0471792908249198,25,57.33333333333333,88.0,25,75
swebench,0.7,primary,21000,ABL-25,TRC+SS,78.66666666666666,8.0,2.666666666666666,13.333333333333332,0.7793825366886793,0.6838742412275511,0.890659441604363,0.8972852865105934,0.8044110946025335,1.004445892239856,0.943154027452393,0.8458781242275465,1.043066394672657,25,65.33333333333333,90.66666666666666,25,75
swebench,0.7,primary,21000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-30.666666666666664,-2.666666666666666,0.5679876814195293,0.4889124440265267,0.66585811523822,0.9030693158054521,0.7798489946707925,1.0518691078777904,1.4373479069803072,1.2613444352111483,1.6250715658607842,25,37.33333333333333,70.66666666666667,25,75
swebench,0.7,primary,21000,ABL-25,OTRC+SU-p,46.666666666666664,-24.0,-38.66666666666667,-9.333333333333334,0.5207200792613433,0.44754104366164504,0.6053141060625262,0.8247187374584521,0.7248793342402242,0.9376608532573457,1.3802795719431356,1.2061051787951966,1.5969119352871992,25,32.0,61.33333333333333,25,75
swebench,0.7,primary,21000,ABL-25,OTRC+SS-p,49.33333333333333,-21.33333333333333,-34.66666666666667,-8.0,0.5238357989463787,0.4487526714793462,0.6216397748717988,0.8195345888289619,0.7166082013909008,0.9521670040779006,1.4250516443433945,1.2439850383391415,1.6303060610630808,25,33.33333333333333,65.33333333333333,25,75
swebench,0.7,primary,21000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.3,loose,24000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.3,loose,24000,ABL-25,TR,68.0,-2.666666666666666,-12.0,6.666666666666666,0.9113285482752953,0.7874954197129909,1.06241296072803,1.0220958373591733,0.8987548131876535,1.1774145176806496,0.915255296531367,0.8257179110973797,1.014991253135661,25,52.0,82.66666666666666,25,75
swebench,0.3,loose,24000,ABL-25,TRC,61.33333333333333,-9.333333333333334,-20.0,5.684341886080802e-16,0.8536648225967893,0.755131337223243,0.9818520778636388,0.9330790362217096,0.8358243885714884,1.0513475207198755,0.8618628976997477,0.7855633365239667,0.9530567689573579,25,44.0,77.33333333333333,25,75
swebench,0.3,loose,24000,ABL-25,SU,66.66666666666667,-4.0,-13.333333333333332,4.000000000000001,0.7641201607189098,0.6730789337549792,0.869862476221174,0.9033560330225602,0.8057890032421259,1.0141399510971074,1.001565810930598,0.862913224572459,1.1459616468572307,25,50.66666666666666,82.66666666666666,25,75
swebench,0.3,loose,24000,ABL-25,SU-p,65.33333333333333,-5.333333333333332,-15.999999999999998,4.000000000000001,0.7864220527601842,0.7005445011625498,0.8946854872302931,0.9085648668975381,0.8188449058348716,1.0108813877471607,1.0177950471023425,0.8988515712946219,1.162847161657804,25,49.33333333333333,80.0,25,75
swebench,0.3,loose,24000,ABL-25,SS,70.66666666666666,0.0,-9.366666666666658,9.333333333333334,0.8483348958276817,0.7545871447505362,0.9665485173868461,0.9955095898764563,0.8858095812836595,1.126245158004783,1.0973030433824582,0.9713328089157954,1.2433390167151495,25,56.00000000000001,84.0,25,75
swebench,0.3,loose,24000,ABL-25,SS-p,73.33333333333333,2.6666666666666656,-8.0,14.666666666666664,0.8180797336260764,0.727679736612239,0.9343039697974701,0.9285526202305439,0.8387510517920247,1.032791371722004,1.1895405361980125,1.035268054085189,1.392685031677525,25,58.666666666666664,86.66666666666666,25,75
swebench,0.3,loose,24000,ABL-25,TRC+SU,74.66666666666666,3.9999999999999996,-2.6666666666666674,10.666666666666664,0.8500701826659582,0.7429733584802549,0.9968366959264682,0.93579249950114,0.8251952622124713,1.0722639372190261,0.8326727305972597,0.7345821440917372,0.9473778143743581,25,60.0,88.0,25,75
swebench,0.3,loose,24000,ABL-25,TRC+SS,76.0,5.333333333333332,-2.666666666666668,13.333333333333332,0.7994724270314233,0.7009964076693225,0.9210834565432948,0.8950986184991087,0.7971317653214428,1.0048632187864883,0.8220791638686556,0.7128236357013885,0.9515506809494961,25,61.33333333333333,89.33333333333333,25,75
swebench,0.3,loose,24000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-32.0,-1.3333333333333348,0.6004338621949076,0.5143828700886404,0.7011746999753911,0.9380484389385431,0.8106967690484185,1.0867910187608183,1.4547808842446999,1.2364064091904594,1.6981037003408772,25,40.0,69.33333333333333,25,75
swebench,0.3,loose,24000,ABL-25,OTRC+SU-p,49.333333333333336,-21.33333333333333,-34.666666666666664,-8.0,0.5503067219847677,0.47899475189269153,0.6406478159271163,0.8560537118956563,0.7596910181349321,0.9742221803859519,1.3593512901963543,1.1621910656194279,1.5671032356136432,25,34.666666666666664,63.99999999999999,25,75
swebench,0.3,loose,24000,ABL-25,OTRC+SS-p,44.0,-26.666666666666664,-41.33333333333333,-13.333333333333332,0.5656161408524133,0.4869983753184446,0.6708254678793945,0.8939502896298065,0.7830424820418638,1.0347042412062653,1.3501552001474082,1.127712018881159,1.617110041639136,25,29.33333333333333,60.0,25,75
swebench,0.3,loose,24000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.5,loose,24000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,TR,68.0,-2.666666666666666,-11.999999999999998,5.333333333333332,0.8378837335551417,0.7565174560238854,0.9365034269355123,0.9073989416485134,0.832613315390245,1.0072554512304246,0.8467571666543354,0.7835027830178022,0.9253382655504182,25,52.0,82.66666666666666,25,75
swebench,0.5,loose,24000,ABL-25,TRC,61.33333333333333,-9.333333333333334,-20.0,5.684341886080802e-16,0.8536648225967893,0.755131337223243,0.9818520778636388,0.9330790362217096,0.8358243885714884,1.0513475207198755,0.8618628976997477,0.7855633365239667,0.9530567689573579,25,44.0,77.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,SU,70.66666666666667,-2.842170943040401e-16,-9.333333333333336,9.333333333333332,0.7772958051505436,0.7029991071349551,0.8647033978732385,0.9058136053186475,0.8334320176772239,0.992069720169263,0.9620965698318007,0.8707808907987087,1.0738311574112718,25,55.99999999999999,85.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,SU-p,74.66666666666666,4.000000000000001,-4.0,12.0,0.7246293019913742,0.6481037071335103,0.8243987408843473,0.8413199132029932,0.7625725762921058,0.9404498064345552,1.0886165928381535,0.9537526264984436,1.241427157896333,25,59.9666666666667,88.0,25,75
swebench,0.5,loose,24000,ABL-25,SS,72.0,1.3333333333333335,-8.0,10.666666666666668,0.8415805670034507,0.746058393503176,0.9626369027297179,0.9957413122300045,0.9015285586199681,1.108614940258427,1.1519856688081067,1.0485317451941811,1.2790332706557228,25,56.00000000000001,86.66666666666666,25,75
swebench,0.5,loose,24000,ABL-25,SS-p,72.0,1.333333333333333,-8.0,10.666666666666664,0.7646800942577519,0.680551336094053,0.8685858661561163,0.885834261590656,0.8059147580634762,0.9821464461747418,1.17124653428001,0.972323605753538,1.4136305071580957,25,57.33333333333333,85.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,TRC+SU,74.66666666666666,3.9999999999999996,-2.6666666666666674,10.666666666666664,0.8500701826659582,0.7429733584802549,0.9968366959264682,0.93579249950114,0.8251952622124713,1.0722639372190261,0.8326727305972597,0.7345821440917372,0.9473778143743581,25,60.0,88.0,25,75
swebench,0.5,loose,24000,ABL-25,TRC+SS,76.0,5.333333333333332,-2.666666666666668,13.333333333333332,0.7994724270314233,0.7009964076693225,0.9210834565432948,0.8950986184991087,0.7971317653214428,1.0048632187864883,0.8220791638686556,0.7128236357013885,0.9515506809494961,25,61.33333333333333,89.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-32.0,-1.3333333333333348,0.6004338621949076,0.5143828700886404,0.7011746999753911,0.9380484389385431,0.8106967690484185,1.0867910187608183,1.4547808842446999,1.2364064091904594,1.6981037003408772,25,40.0,69.33333333333333,25,75
swebench,0.5,loose,24000,ABL-25,OTRC+SU-p,49.333333333333336,-21.33333333333333,-34.666666666666664,-8.0,0.5503067219847677,0.47899475189269153,0.6406478159271163,0.8560537118956563,0.7596910181349321,0.9742221803859519,1.3593512901963543,1.1621910656194279,1.5671032356136432,25,34.666666666666664,63.99999999999999,25,75
swebench,0.5,loose,24000,ABL-25,OTRC+SS-p,44.0,-26.666666666666664,-41.33333333333333,-13.333333333333332,0.5656161408524133,0.4869983753184446,0.6708254678793945,0.8939502896298065,0.7830424820418638,1.0347042412062653,1.3501552001474082,1.127712018881159,1.617110041639136,25,29.33333333333333,60.0,25,75
swebench,0.5,loose,24000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75
swebench,0.7,loose,24000,ABL-25,FC,70.66666666666666,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,54.666666666666664,85.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,TR,69.33333333333333,-1.3333333333333335,-12.0,9.333333333333332,0.8698651479721274,0.7762766396838242,0.9924164423441318,0.9205018834303229,0.8305195053604146,1.0406444816433043,0.8782624841014851,0.7949583302804376,0.9673107438659809,25,54.666666666666664,82.66666666666666,25,75
swebench,0.7,loose,24000,ABL-25,TRC,61.33333333333333,-9.333333333333334,-20.0,5.684341886080802e-16,0.8536648225967893,0.755131337223243,0.9818520778636388,0.9330790362217096,0.8358243885714884,1.0513475207198755,0.8618628976997477,0.7855633365239667,0.9530567689573579,25,44.0,77.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,SU,68.0,-2.6666666666666674,-12.0,7.999999999999997,0.7308331900232257,0.6410104054325269,0.8458431952038113,0.8457813164784723,0.7491277693441893,0.9582627709796384,0.9125321120263432,0.8256670143574332,1.020970526372919,25,53.333333333333336,81.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,SU-p,74.66666666666666,4.0,-4.000000000000001,12.0,0.7491660592933671,0.6733105018802381,0.8469640808581184,0.8700235932097595,0.7924456818398992,0.9639168731117063,1.0845616525706048,0.9464363812254164,1.2504054705667893,25,58.666666666666664,89.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,SS,64.0,-6.666666666666668,-18.666666666666668,2.666666666666667,0.8189979411021321,0.7249291040667017,0.9394850267323107,0.9632287010906391,0.862609265821873,1.0863987433268152,1.0692974655716136,0.968023602957541,1.1903548299619042,25,46.666666666666664,80.0,25,75
swebench,0.7,loose,24000,ABL-25,SS-p,68.0,-2.666666666666667,-13.333333333333336,8.0,0.7502837636016554,0.6674632510728843,0.8539006540100181,0.8544072352216432,0.7742540723686415,0.9478028715631787,1.0810482042767382,0.9243570392648905,1.2762639435157823,25,52.0,84.0,25,75
swebench,0.7,loose,24000,ABL-25,TRC+SU,74.66666666666666,3.9999999999999996,-2.6666666666666674,10.666666666666664,0.8500701826659582,0.7429733584802549,0.9968366959264682,0.93579249950114,0.8251952622124713,1.0722639372190261,0.8326727305972597,0.7345821440917372,0.9473778143743581,25,60.0,88.0,25,75
swebench,0.7,loose,24000,ABL-25,TRC+SS,76.0,5.333333333333332,-2.666666666666668,13.333333333333332,0.7994724270314233,0.7009964076693225,0.9210834565432948,0.8950986184991087,0.7971317653214428,1.0048632187864883,0.8220791638686556,0.7128236357013885,0.9515506809494961,25,61.33333333333333,89.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,OTRC+TR,54.666666666666664,-16.0,-32.0,-1.3333333333333348,0.6004338621949076,0.5143828700886404,0.7011746999753911,0.9380484389385431,0.8106967690484185,1.0867910187608183,1.4547808842446999,1.2364064091904594,1.6981037003408772,25,40.0,69.33333333333333,25,75
swebench,0.7,loose,24000,ABL-25,OTRC+SU-p,49.333333333333336,-21.33333333333333,-34.666666666666664,-8.0,0.5503067219847677,0.47899475189269153,0.6406478159271163,0.8560537118956563,0.7596910181349321,0.9742221803859519,1.3593512901963543,1.1621910656194279,1.5671032356136432,25,34.666666666666664,63.99999999999999,25,75
swebench,0.7,loose,24000,ABL-25,OTRC+SS-p,44.0,-26.666666666666664,-41.33333333333333,-13.333333333333332,0.5656161408524133,0.4869983753184446,0.6708254678793945,0.8939502896298065,0.7830424820418638,1.0347042412062653,1.3501552001474082,1.127712018881159,1.617110041639136,25,29.33333333333333,60.0,25,75
swebench,0.7,loose,24000,ABL-25,OTRC,44.0,-26.666666666666664,-40.0,-14.666666666666664,0.5884226133862352,0.501935149288589,0.701419216318204,0.9031399079706196,0.7777934592778144,1.067732123916845,1.4745515908191507,1.2314561338343537,1.7502198603347576,25,30.666666666666664,58.666666666666664,25,75


==> figures/appendix/depth_trigger_ablation/reeval_glm47flash_values_swebench.csv <==
benchmark,depth_removed,threshold,budget,cohort,policy,resolve,dres,dres_lo,dres_hi,usage,usage_lo,usage_hi,bill,bill_lo,bill_hi,time,time_lo,time_hi,n_shared,resolve_lo,resolve_hi,n_success_tasks,n_attempts
swebench,0.3,tight,10000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.3,tight,10000,ABL-25,TR,42.666666666666664,-6.666666666666666,-17.333333333333332,5.333333333333332,0.5717603465501202,0.4625403264589894,0.7344645832891382,0.948580611848729,0.7808168943981919,1.1703666844636749,1.0655299834227463,0.8467914604109203,1.2925832312295953,24,27.999999999999996,58.666666666666664,25,75
swebench,0.3,tight,10000,ABL-25,TRC,42.666666666666664,-6.666666666666665,-18.666666666666664,5.333333333333335,0.5278009345139686,0.4195665138339777,0.6976135105236573,0.7686890652101108,0.6247691192204731,0.9835815853590821,1.2300041883763104,0.9967195760164326,1.492883116719848,24,27.999999999999996,58.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,SU,33.33333333333333,-15.999999999999998,-26.666666666666664,-5.333333333333332,0.40107697893126387,0.31789379126749817,0.5403246652180909,0.737841841417811,0.5877760118614659,0.9660523118986353,1.8282868028636459,1.4641885138446014,2.2668007809893482,20,19.999999999999996,48.0,25,75
swebench,0.3,tight,10000,ABL-25,SU-p,39.99999999999999,-9.333333333333332,-19.999999999999996,1.333333333333336,0.6157276184146635,0.4823668428010552,0.8335946552098025,1.0663442575018516,0.8389397495261606,1.4001616800643928,1.7232084911370738,1.4343886102638759,2.0558629504782817,20,24.0,57.33333333333333,25,75
swebench,0.3,tight,10000,ABL-25,SS,22.666666666666664,-26.66666666666666,-39.99999999999999,-14.633333333333814,0.3459467068697768,0.23552484433793455,0.5460204093924935,0.6274994882187159,0.4297238152099511,0.9466095968212179,1.7655509250608499,1.3297294840695009,2.3297561293256512,16,9.333333333333334,37.33333333333333,25,75
swebench,0.3,tight,10000,ABL-25,SS-p,42.666666666666664,-6.666666666666665,-17.33333333333333,4.000000000000002,0.6145721840917103,0.4809878728411883,0.7930477749163581,1.051264546174056,0.827161395808017,1.3270758462842727,1.8837301164472182,1.5165677467441272,2.265425783935308,22,26.666666666666668,60.0,25,75
swebench,0.3,tight,10000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-16.0,8.0,0.39096877226242926,0.29126646285356106,0.538315559508301,0.6947516053071822,0.5152360443035239,0.9508564408743382,0.9540589046134837,0.7110149540046207,1.2744160322171538,20,28.000000000000004,63.99999999999999,25,75
swebench,0.3,tight,10000,ABL-25,TRC+SS,41.33333333333333,-7.999999999999999,-19.999999999999996,2.666666666666669,0.5129511226904051,0.40923572124419194,0.6833887346204944,0.8666855917357341,0.7027161898072078,1.1282380855245189,1.2414399349486123,0.9805355455690653,1.5578270319548495,21,25.33333333333333,58.666666666666664,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+TR,42.666666666666664,-6.666666666666664,-19.999999999999996,5.333333333333335,0.45097839485476526,0.3550545192545309,0.6099554196163535,0.7812994433466496,0.6259652162986994,1.0175325316761574,1.1492403080106945,0.9546679295297983,1.3836892891006283,24,26.666666666666668,60.0,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+SU-p,30.666666666666664,-18.666666666666664,-31.999999999999996,-6.666666666666665,0.5450768374101141,0.4363697453471054,0.7123030594825618,1.0517699032386516,0.8463573440526699,1.328025415366532,1.612784170530623,1.3382337977844219,1.927886251314205,23,16.0,46.666666666666664,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+SS-p,32.0,-17.33333333333333,-29.33333333333333,-6.666666666666665,0.4318827023967851,0.33943380050688315,0.5731270810567759,0.8514368368616743,0.6831735167257639,1.0879242939901161,1.4900557307210514,1.2679840868629366,1.7486925316037896,24,17.333333333333332,48.0,25,75
swebench,0.3,tight,10000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.5,tight,10000,ABL-25,TR,42.666666666666664,-6.666666666666665,-17.33333333333333,4.000000000000001,0.5833979105493605,0.46120067267548887,0.7823524964323769,0.8548836044595046,0.6866845218841873,1.106248952326182,1.161162279232992,0.9839602348692296,1.3738229222877902,24,26.666666666666668,60.0,25,75
swebench,0.5,tight,10000,ABL-25,TRC,42.666666666666664,-6.666666666666665,-18.666666666666664,5.333333333333335,0.5278009345139686,0.4195639142763852,0.695583021947277,0.7686890652101108,0.6274179514521342,0.9761067162679568,1.2300041883763104,0.99527902807062,1.4934714100027837,24,27.999999999999996,58.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,SU,32.0,-17.333333333333336,-29.333333333333325,-6.666666666666665,0.3025733822035197,0.21527719976314735,0.4650296729071014,0.5859844208504537,0.42777347800480203,0.857234536179844,1.4940039861808516,1.1841029583907061,1.8773721520252733,15,17.333333333333332,46.666666666666664,25,75
swebench,0.5,tight,10000,ABL-25,SU-p,41.33333333333333,-7.999999999999999,-21.33333333333333,3.9999999999999996,0.5537295333605636,0.4197715094294766,0.7577902252995133,0.9590867265942666,0.7448225932769839,1.2648016414350298,1.6584505123075164,1.3269025101571235,2.0649541262377875,22,26.666666666666668,56.00000000000001,25,75
swebench,0.5,tight,10000,ABL-25,SS,27.999999999999996,-21.33333333333333,-33.33333333333333,-9.333333333333332,0.35981036627936985,0.27043225805662563,0.5045749969179265,0.6979011113853955,0.5346041773379124,0.9551891788095026,1.6885426278158056,1.3612319958168042,2.108355129921682,17,14.666666666666666,42.666666666666664,25,75
swebench,0.5,tight,10000,ABL-25,SS-p,34.66666666666667,-14.666666666666664,-26.666666666666664,-2.6666666666666634,0.457986228730355,0.3636154153402784,0.6112525324469466,0.8175654879766114,0.668869675080536,1.0467510174577055,1.5226104017929147,1.2908293574987144,1.759297096991385,22,19.999999999999996,51.99999999999999,25,75
swebench,0.5,tight,10000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-15.999999999999998,8.0,0.39096877226242926,0.2892957000267638,0.5391835197609491,0.6947516053071822,0.5176452370002386,0.946050008457049,0.9540589046134837,0.7110654407611152,1.280651147600498,20,28.000000000000004,63.99999999999999,25,75
swebench,0.5,tight,10000,ABL-25,TRC+SS,41.33333333333333,-7.999999999999999,-18.666666666666664,2.6666666666666687,0.5129511226904051,0.4103746239338399,0.6805708923909911,0.8666855917357341,0.7015313206153173,1.1253015063711056,1.2414399349486123,0.9899863720181109,1.562682939102752,21,25.33333333333333,58.666666666666664,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+TR,42.666666666666664,-6.666666666666664,-19.999999999999996,5.333333333333335,0.45097839485476526,0.3548157920354454,0.6124181206221729,0.7812994433466496,0.6285677158854146,1.0106571373419364,1.1492403080106945,0.952976546184579,1.37902525484175,24,26.666666666666668,60.0,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+SU-p,30.666666666666664,-18.666666666666664,-30.66666666666667,-6.666666666666666,0.5450768374101141,0.4361446864249371,0.7100673452001856,1.0517699032386516,0.8496750669173917,1.3384265449797526,1.612784170530623,1.3343847491577439,1.931037181512751,23,16.0,46.666666666666664,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+SS-p,32.0,-17.33333333333333,-29.33333333333333,-6.666666666666665,0.4318827023967851,0.33943271596898494,0.5722145329883002,0.8514368368616743,0.6840638538614623,1.087685509153286,1.4900557307210514,1.26871210115614,1.7468095571373958,24,17.333333333333332,48.0,25,75
swebench,0.5,tight,10000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.7,tight,10000,ABL-25,TR,32.0,-17.33333333333333,-30.666666666666664,-3.9999999999999982,0.6192849251977813,0.46843792711917015,0.8518406853730629,0.8755407049860482,0.6691459465446868,1.1707451779899531,1.3668867032992036,1.1042316898111706,1.6643146388475414,24,16.0,49.33333333333333,25,75
swebench,0.7,tight,10000,ABL-25,TRC,42.666666666666664,-6.666666666666665,-18.666666666666664,5.333333333333335,0.5278009345139686,0.41902947856753237,0.6971221495663146,0.7686890652101108,0.6269025607440158,0.9798565625671287,1.2300041883763104,0.9970396842206494,1.4941854041037785,24,27.999999999999996,58.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,SU,36.0,-13.333333333333332,-26.666666666666664,-1.3333333333333308,0.31797735698337837,0.23073991308759148,0.4786502608337869,0.617194708547855,0.4712346706583095,0.8692977959676292,1.577494647718562,1.246926281493462,2.0049894879384476,19,21.333333333333332,51.99999999999999,25,75
swebench,0.7,tight,10000,ABL-25,SU-p,28.000000000000004,-21.33333333333333,-32.0,-10.666666666666664,0.5007816995998912,0.3386650917447649,0.7599956934816974,0.8751656820756238,0.6017763012694461,1.3050068758846516,1.6342307514807242,1.213328474673559,2.138826280506859,19,14.666666666666664,42.666666666666664,25,75
swebench,0.7,tight,10000,ABL-25,SS,36.0,-13.333333333333332,-22.666666666666664,-3.9999999999999987,0.3433637106712485,0.2507996553469309,0.49681290817250395,0.660665238273244,0.497056257399318,0.9178733400699778,1.7793861012224292,1.4329600930269208,2.2002834238601934,19,21.333333333333332,52.0,25,75
swebench,0.7,tight,10000,ABL-25,SS-p,29.333333333333332,-19.999999999999996,-30.666666666666664,-9.333333333333332,0.6223109583661679,0.4704138594128192,0.8482010073044626,1.114445059138265,0.8601887720485513,1.4336847264116546,1.9643884181551863,1.6008332204444116,2.4302887135970908,20,14.666666666666666,45.33333333333333,25,75
swebench,0.7,tight,10000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-15.999999999999998,8.000000000000002,0.39096877226242926,0.2905354766006969,0.538315559508301,0.6947516053071822,0.5164781464545903,0.9475590214180434,0.9540589046134837,0.7103584666897971,1.2759410354456648,20,28.000000000000004,63.99999999999999,25,75
swebench,0.7,tight,10000,ABL-25,TRC+SS,41.33333333333333,-7.999999999999999,-19.999999999999996,2.666666666666669,0.5129511226904051,0.41047349778605186,0.6778482255945157,0.8666855917357341,0.6997714936877473,1.128833489914065,1.2414399349486123,0.9811291798483824,1.5438187648344857,21,25.33333333333333,58.666666666666664,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+TR,42.666666666666664,-6.666666666666664,-19.999999999999996,5.333333333333335,0.45097839485476526,0.35496365157117155,0.6122878619560979,0.7812994433466496,0.6271199300235039,1.0086540555411496,1.1492403080106945,0.9544183454685766,1.3826284435633673,24,26.666666666666668,60.0,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+SU-p,30.666666666666664,-18.666666666666664,-30.666666666666664,-6.666666666666665,0.5450768374101141,0.43579715640617567,0.7096017490316245,1.0517699032386516,0.847420717623553,1.3278303777786433,1.612784170530623,1.3328820424970207,1.9358598584387503,23,16.0,46.666666666666664,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+SS-p,32.0,-17.33333333333333,-29.333333333333325,-6.666666666666665,0.4318827023967851,0.3402652705706329,0.5712353969039404,0.8514368368616743,0.6839517776712384,1.08708995363858,1.4900557307210514,1.2656138887867072,1.747526340557475,24,17.333333333333332,48.0,25,75
swebench,0.7,tight,10000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.3,primary,13000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.3,primary,13000,ABL-25,TR,50.66666666666667,1.3333333333333344,-7.999999999999999,10.666666666666664,0.6093472573383824,0.49527826190775004,0.7801141514135695,0.9010022326335899,0.7364182397630807,1.12673294490913,1.1244414029490402,0.8866167305043003,1.3714665188106074,24,33.333333333333336,68.0,25,75
swebench,0.3,primary,13000,ABL-25,TRC,44.0,-5.333333333333331,-17.333333333333332,8.0,0.5633915131599723,0.4628888522651528,0.7113117610277805,0.7503243372885624,0.6281290310642919,0.9123537832062233,1.0750788084502017,0.8766789406919927,1.2739379508342676,24,27.999999999999996,61.33333333333333,25,75
swebench,0.3,primary,13000,ABL-25,SU,33.33333333333333,-15.999999999999998,-26.66666666666666,-6.666666666666665,0.4330833280197004,0.29240697738863264,0.6945229270329657,0.694420200791266,0.4987701811825599,1.0058882742904434,1.4343315324041253,1.131808230938725,1.843535117474543,19,18.666666666666664,48.0,25,75
swebench,0.3,primary,13000,ABL-25,SU-p,38.666666666666664,-10.666666666666664,-21.33333333333333,2.2737367544323206e-15,0.7348796805351594,0.5740365623583638,1.0002662415640713,1.177001741845522,0.9322160147274586,1.5147144477892232,1.6225104914365907,1.381700231705792,1.8971294890574464,21,22.666666666666664,56.00000000000001,25,75
swebench,0.3,primary,13000,ABL-25,SS,30.66666666666667,-18.666666666666664,-28.0,-9.33333333333333,0.5386815471127551,0.3983385106052948,0.7236306164744841,0.8654203831473959,0.6531922986627313,1.1340202647830213,1.7030040216852658,1.3914931678869498,2.0680151581680786,19,16.0,46.666666666666664,25,75
swebench,0.3,primary,13000,ABL-25,SS-p,48.0,-1.3333333333333315,-11.999999999999998,9.333333333333336,0.6390263450774979,0.5056991076870678,0.827819463405013,1.056970623549109,0.8447950958195533,1.3393528430076356,1.5806422820952633,1.328711587322078,1.8535373503982868,23,32.0,64.0,25,75
swebench,0.3,primary,13000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-15.999999999999995,8.0,0.5930986530587274,0.4747897681782228,0.7521705672481376,0.9307581268476055,0.7501798314341088,1.1464234405846851,1.1491884215713817,0.9685651425942868,1.3425220869805,23,29.33333333333333,62.66666666666666,25,75
swebench,0.3,primary,13000,ABL-25,TRC+SS,40.0,-9.333333333333332,-18.666666666666664,1.3333333333333344,0.5691994273989891,0.42756290497011556,0.7753895660604172,0.857067081981181,0.6537702790328354,1.1242619979422472,1.1368737240830977,0.9063275178047743,1.386430353228919,22,24.0,57.33333333333333,25,75
swebench,0.3,primary,13000,ABL-25,OTRC+TR,45.33333333333333,-3.9999999999999987,-14.666666666666664,8.0,0.48325086333988193,0.3885920939347161,0.633142146678367,0.8032998399963526,0.6614863630921964,1.0086230317254568,1.1570439228326115,0.9558278214482016,1.391141376565006,24,28.000000000000004,62.66666666666666,25,75
swebench,0.3,primary,13000,ABL-25,OTRC+SU-p,39.99999999999999,-9.333333333333332,-21.33333333333333,1.3333333333333344,0.4667812362591328,0.3849938318466511,0.5867102264100188,0.8235172036468086,0.6868376428714564,1.0160188233790854,1.1389078660082148,0.9401025583123914,1.3525912759521639,23,22.666666666666664,58.666666666666664,25,75
swebench,0.3,primary,13000,ABL-25,OTRC+SS-p,45.33333333333333,-3.9999999999999982,-14.666666666666663,6.666666666666668,0.48869266450844845,0.38776271525050837,0.6286852308961791,0.9068090891074527,0.7327301029166904,1.1340853991705475,1.3547003548423175,1.1205183328530037,1.5919590089324323,24,28.000000000000004,63.99999999999999,25,75
swebench,0.3,primary,13000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.5,primary,13000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.5,primary,13000,ABL-25,TR,48.0,-1.333333333333332,-11.999999999999998,9.333333333333334,0.6728534163993608,0.5418074707085859,0.8818440594546311,0.9043189123784724,0.7378831400509352,1.1433552172729824,1.3493911792858997,1.0785375803976378,1.63362436549254,24,32.0,65.33333333333333,25,75
swebench,0.5,primary,13000,ABL-25,TRC,44.0,-5.333333333333331,-17.33333333333333,6.666666666666669,0.5633915131599723,0.46418844291173345,0.7070252460265918,0.7503243372885624,0.6280311456927341,0.9125647727398143,1.0750788084502017,0.8743689985219725,1.2819157780824588,24,27.999999999999996,61.33333333333333,25,75
swebench,0.5,primary,13000,ABL-25,SU,33.33333333333333,-16.0,-25.333333333333336,-6.666666666666665,0.39250493970033223,0.285147999906351,0.5625468532855132,0.6440326846513965,0.4805073245313853,0.8926810970064314,1.375188615670122,1.067196761586927,1.774749312694174,21,20.0,48.0,25,75
swebench,0.5,primary,13000,ABL-25,SU-p,57.33333333333333,8.0,0.0,16.000000000000004,0.5038981602502682,0.37388052955786905,0.7027089864696917,0.8193497147578224,0.6266352666629347,1.1024464174298374,1.3625980521863825,1.0944840385454568,1.6297046848925867,23,41.33333333333333,73.33333333333333,25,75
swebench,0.5,primary,13000,ABL-25,SS,41.33333333333333,-7.999999999999999,-18.666666666666664,2.6666666666666674,0.44327661664183376,0.32117050574011136,0.6394220311902077,0.7240079822078718,0.5345698361031511,1.0100626725841746,1.4875897644664626,1.1367888722059685,1.9105261086786747,20,25.33333333333333,58.666666666666664,25,75
swebench,0.5,primary,13000,ABL-25,SS-p,44.0,-5.333333333333332,-15.999999999999998,5.333333333333334,0.6576330488953018,0.5145894260473165,0.8725967441655239,0.9876924539160647,0.7797123169750716,1.303745127150866,1.507608763794214,1.2259538342721674,1.8505209046841715,22,28.000000000000004,60.0,25,75
swebench,0.5,primary,13000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-15.999999999999998,8.0,0.5930986530587274,0.47685316187610255,0.7436551998288458,0.9307581268476055,0.7414430852865833,1.1526782710545438,1.1491884215713817,0.9600456743232213,1.353260340631345,23,29.33333333333333,62.66666666666666,25,75
swebench,0.5,primary,13000,ABL-25,TRC+SS,40.0,-9.333333333333332,-19.999999999999996,1.3333333333333346,0.5691994273989891,0.42592058216003537,0.7753026855115923,0.857067081981181,0.6492378786208988,1.1319318769077344,1.1368737240830977,0.9209752267943871,1.3792492540248638,22,24.0,57.33333333333333,25,75
swebench,0.5,primary,13000,ABL-25,OTRC+TR,45.33333333333333,-3.9999999999999987,-14.666666666666664,8.0,0.48325086333988193,0.3884639915302534,0.6313045032246075,0.8032998399963526,0.6610221811160607,1.0043994373058749,1.1570439228326115,0.9530737253402944,1.3860803154895907,24,28.000000000000004,62.66666666666666,25,75
swebench,0.5,primary,13000,ABL-25,OTRC+SU-p,39.99999999999999,-9.333333333333332,-21.33333333333333,1.3333333333333346,0.4667812362591328,0.38824314851667746,0.5894544234699005,0.8235172036468086,0.6862682170129731,1.004872294516169,1.1389078660082148,0.9422238212401519,1.3574865032334276,23,22.666666666666664,58.666666666666664,25,75
swebench,0.5,primary,13000,ABL-25,OTRC+SS-p,45.33333333333333,-3.9999999999999982,-14.666666666666663,6.666666666666668,0.48869266450844845,0.3841397438689148,0.6290629150198137,0.9068090891074527,0.7335591355043284,1.1355147746738363,1.3547003548423175,1.1159505055715295,1.5926874046929849,24,28.000000000000004,63.99999999999999,25,75
swebench,0.5,primary,13000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.7,primary,13000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.7,primary,13000,ABL-25,TR,38.666666666666664,-10.666666666666668,-22.666666666666664,1.3333333333333348,0.6000556231866061,0.4471406708467145,0.8291357822874432,0.7620804981348627,0.578960153812698,1.0129814672098456,1.0658749556567275,0.8499840030400783,1.288346926348293,24,22.666666666666664,56.00000000000001,25,75
swebench,0.7,primary,13000,ABL-25,TRC,44.0,-5.333333333333331,-17.33333333333333,6.666666666666669,0.5633915131599723,0.4620935052246932,0.7083938146695256,0.7503243372885624,0.629562019152505,0.9152785777703712,1.0750788084502017,0.8746657359693167,1.2822007161624993,24,27.999999999999996,61.33333333333333,25,75
swebench,0.7,primary,13000,ABL-25,SU,41.33333333333333,-7.999999999999999,-17.333333333333332,2.6666666666666674,0.4261349668806271,0.32200767612073167,0.5798683382922108,0.7159944435388973,0.5676628661892563,0.9383471976781254,1.3474661747640653,1.1114015511628748,1.6036965734404522,21,26.666666666666668,57.33333333333333,25,75
swebench,0.7,primary,13000,ABL-25,SU-p,44.0,-5.333333333333332,-18.666666666666664,7.999999999999997,0.5992006441776506,0.44694139710592207,0.8243115370010599,0.94343362265743,0.7158898211044201,1.2611995499637059,1.5357765136978714,1.2087561679180923,1.9140217352372837,23,28.000000000000004,60.0,25,75
swebench,0.7,primary,13000,ABL-25,SS,33.333333333333336,-15.999999999999998,-26.66666666666666,-5.333333333333332,0.45479291164673463,0.3174421077752153,0.7034326229136618,0.7369716559070986,0.5512853482068283,1.0196121345342999,1.5914035856995867,1.2356194199687385,2.0340413382051117,23,19.999999999999996,48.0,25,75
swebench,0.7,primary,13000,ABL-25,SS-p,37.33333333333333,-11.999999999999998,-25.333333333333336,1.3333333333333348,0.605106390496881,0.46765496139493357,0.812952609547274,0.9699449904923116,0.7516723881030506,1.2744917187199916,1.5678914329278162,1.3267472362447434,1.8619053640466487,24,21.333333333333332,54.666666666666664,25,75
swebench,0.7,primary,13000,ABL-25,TRC+SU,45.33333333333333,-3.9999999999999987,-15.999999999999998,8.0,0.5930986530587274,0.4743134744402882,0.7428953863271376,0.9307581268476055,0.7508842454618284,1.1600608849004095,1.1491884215713817,0.9630492876930102,1.3509877213761758,23,29.33333333333333,62.66666666666666,25,75
swebench,0.7,primary,13000,ABL-25,TRC+SS,40.0,-9.333333333333332,-18.666666666666664,1.3333333333333344,0.5691994273989891,0.4185100682177618,0.7764059414799538,0.857067081981181,0.6518932453396317,1.1263385297248751,1.1368737240830977,0.913945662629882,1.380420926788492,22,24.0,57.33333333333333,25,75
swebench,0.7,primary,13000,ABL-25,OTRC+TR,45.33333333333333,-3.9999999999999987,-14.666666666666664,8.0,0.48325086333988193,0.3884710196780921,0.6263321710428851,0.8032998399963526,0.6625873321891792,1.0103149005728853,1.1570439228326115,0.9530439296779671,1.3854757141007594,24,28.000000000000004,62.66666666666666,25,75
swebench,0.7,primary,13000,ABL-25,OTRC+SU-p,39.99999999999999,-9.333333333333332,-21.33333333333333,1.3333333333333348,0.4667812362591328,0.38396184914995424,0.584769741150057,0.8235172036468086,0.6873123087459756,1.0072726590507193,1.1389078660082148,0.9376612737793784,1.3472507441228716,23,22.666666666666664,58.666666666666664,25,75
swebench,0.7,primary,13000,ABL-25,OTRC+SS-p,45.33333333333333,-3.9999999999999982,-14.666666666666663,6.666666666666669,0.48869266450844845,0.38685543086179275,0.6355899984015798,0.9068090891074527,0.7326611629532644,1.1245469858207997,1.3547003548423175,1.1167849731718098,1.5965374818438882,24,28.000000000000004,63.99999999999999,25,75
swebench,0.7,primary,13000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.3,loose,15000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.3,loose,15000,ABL-25,TR,52.0,2.6666666666666687,-6.666666666666665,12.000000000000002,0.708323230699626,0.5712326398454955,0.9060043743569908,0.9762359210293036,0.7892629558150912,1.2127654433880921,1.093745283269792,0.8634079139828486,1.3501738144822713,24,34.666666666666664,69.33333333333333,25,75
swebench,0.3,loose,15000,ABL-25,TRC,50.66666666666666,1.3333333333333344,-10.666666666666664,13.333333333333336,0.5570896120639789,0.45107724175862385,0.71849393387963,0.7115010940556947,0.5890552297826861,0.8824770901517509,1.0831982338959816,0.886213042642442,1.2869272777364824,24,34.666666666666664,66.66666666666667,25,75
swebench,0.3,loose,15000,ABL-25,SU,43.99999999999999,-5.333333333333332,-14.666666666666664,4.000000000000001,0.45159750917954267,0.34718288492852983,0.6289984591512594,0.710230935832109,0.5756169622763674,0.9238179506839191,1.4129284275705059,1.1838907498792555,1.6636506781245917,21,28.000000000000004,60.0,25,75
swebench,0.3,loose,15000,ABL-25,SU-p,49.33333333333333,8.526512829121202e-16,-10.666666666666664,9.333333333333332,0.8160403447347978,0.6673075205202519,1.0383352361284586,1.2888713257030406,1.055063022957168,1.5952034866273144,1.5825508467247733,1.2726453543517822,1.9197585460645725,23,34.666666666666664,65.33333333333333,25,75
swebench,0.3,loose,15000,ABL-25,SS,44.0,-5.33333333333333,-15.999999999999998,5.333333333333335,0.5139208208494778,0.40449272613288006,0.6923190359001441,0.7841843520781473,0.6144955597833401,1.031116389276914,1.4020570189521215,1.0646611741970626,1.799744849661598,22,27.999999999999996,61.33333333333333,25,75
swebench,0.3,loose,15000,ABL-25,SS-p,52.0,2.6666666666666674,-5.333333333333332,10.666666666666664,0.6976255045071553,0.55461711494654,0.894189356039461,1.1128580852194163,0.8960911710264057,1.4022424419046415,1.4814642967657372,1.229635582082342,1.759232619535664,23,36.0,68.0,25,75
swebench,0.3,loose,15000,ABL-25,TRC+SU,46.66666666666666,-2.6666666666666674,-12.0,6.666666666666668,0.6474063250978318,0.5479949443999239,0.7840100468645403,0.9294630820789662,0.782535502455046,1.1061839417595136,1.126855037648612,0.8829310073668637,1.348464140311411,23,30.66666666666667,62.66666666666666,25,75
swebench,0.3,loose,15000,ABL-25,TRC+SS,49.33333333333333,5.684341886080802e-16,-9.333333333333332,10.66666666666667,0.6458620035745952,0.5266357176296792,0.813627526912741,0.9211925807979711,0.7581208512731495,1.1315203410960932,1.1241174777009983,0.9237711808345388,1.3168009917461658,23,33.33333333333333,65.33333333333333,25,75
swebench,0.3,loose,15000,ABL-25,OTRC+TR,49.33333333333333,0.0,-9.333333333333332,8.0,0.5566829206295423,0.4526216281118484,0.715696959943203,0.8744731123733256,0.7252654375330448,1.0869481670590075,1.1794784942739096,0.9820591344219648,1.4092945502001446,24,33.33333333333333,66.66666666666666,25,75
swebench,0.3,loose,15000,ABL-25,OTRC+SU-p,41.333333333333336,-7.999999999999997,-18.666666666666668,4.000000000000001,0.531380815367925,0.40773003396705887,0.708394755153583,0.907477117389725,0.7222430654467442,1.1450585693058861,1.2385229035606327,1.0202679671992243,1.4604783883565773,24,27.999999999999996,56.00000000000001,25,75
swebench,0.3,loose,15000,ABL-25,OTRC+SS-p,42.666666666666664,-6.666666666666665,-17.33333333333333,4.000000000000002,0.5314567405063028,0.4022608271213135,0.7179389317960363,0.9188098689258025,0.7174336324932645,1.199285472987075,1.2526853516745975,1.0306102091361922,1.5001469010270936,24,26.666666666666668,58.666666666666664,25,75
swebench,0.3,loose,15000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.5,loose,15000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.5,loose,15000,ABL-25,TR,48.0,-1.333333333333332,-9.333333333333332,8.0,0.7077558375208386,0.580768246179333,0.9037395214639358,0.9004804926151513,0.7550860106454104,1.1073516525832614,1.174412385544686,0.9628990278716827,1.4223253916741787,24,31.999999999999996,64.0,25,75
swebench,0.5,loose,15000,ABL-25,TRC,50.66666666666666,1.3333333333333344,-10.666666666666664,14.666666666666664,0.5570896120639789,0.45075383609187225,0.716992668896693,0.7115010940556947,0.5893731508746174,0.8822535022248277,1.0831982338959816,0.8847860225853459,1.2869272777364824,24,34.666666666666664,66.66666666666667,25,75
swebench,0.5,loose,15000,ABL-25,SU,46.666666666666664,-2.666666666666666,-9.333333333333332,4.0,0.5715312924866282,0.4409009679878098,0.7855507653296903,0.8650324145817084,0.6853015232142701,1.141096670472943,1.4627690463505596,1.18315215489422,1.7816918327598235,22,32.0,61.33333333333334,25,75
swebench,0.5,loose,15000,ABL-25,SU-p,43.99999999999999,-5.333333333333332,-16.0,5.333333333333332,0.7117796884602138,0.5662204183769003,0.8975247080009411,1.0282264493165183,0.8371866705266092,1.2687694540452132,1.489710023593881,1.2035806226468084,1.829348149876858,22,28.000000000000004,61.33333333333333,25,75
swebench,0.5,loose,15000,ABL-25,SS,34.666666666666664,-14.666666666666668,-26.66666666666666,-2.6666666666666674,0.6010800403100949,0.45406993923627614,0.8090115212884121,0.8862254194295596,0.6945274299570389,1.142171398947882,1.4852353822386277,1.2197026471070926,1.7190812779649132,20,20.0,50.66666666666666,25,75
swebench,0.5,loose,15000,ABL-25,SS-p,41.33333333333333,-8.0,-18.666666666666664,2.666666666666666,0.5927453336323554,0.43094227525510354,0.8236358704182892,0.8392716011758548,0.6290441376446055,1.1264236594714239,1.2338791574922425,1.0299025050000779,1.4768063044896675,24,26.666666666666668,57.33333333333333,25,75
swebench,0.5,loose,15000,ABL-25,TRC+SU,46.66666666666666,-2.6666666666666674,-12.0,6.666666666666668,0.6474063250978318,0.5501871905882176,0.7849083098342645,0.9294630820789662,0.7824399209149228,1.102385692423131,1.126855037648612,0.885289838492884,1.3597213481692918,23,30.66666666666667,62.66666666666666,25,75
swebench,0.5,loose,15000,ABL-25,TRC+SS,49.33333333333333,5.684341886080802e-16,-9.333333333333332,10.66666666666667,0.6458620035745952,0.5246483247146513,0.8148688492186297,0.9211925807979711,0.7626472421811015,1.1287745885927145,1.1241174777009983,0.9256784823331149,1.3256255679571773,23,33.33333333333333,65.33333333333333,25,75
swebench,0.5,loose,15000,ABL-25,OTRC+TR,49.33333333333333,0.0,-9.333333333333332,9.333333333333332,0.5566829206295423,0.45244312564252936,0.718279293044781,0.8744731123733256,0.7273945663002506,1.0908495549130004,1.1794784942739096,0.9813138947035756,1.4104291219998661,24,33.33333333333333,66.66666666666666,25,75
swebench,0.5,loose,15000,ABL-25,OTRC+SU-p,41.333333333333336,-7.999999999999997,-19.999999999999996,4.0,0.531380815367925,0.4080372370945926,0.7083835469269837,0.907477117389725,0.722327838637511,1.1411962901547246,1.2385229035606327,1.017664802016063,1.4637317928139082,24,27.999999999999996,56.00000000000001,25,75
swebench,0.5,loose,15000,ABL-25,OTRC+SS-p,42.666666666666664,-6.666666666666665,-17.33333333333333,4.000000000000001,0.5314567405063028,0.4028586596723326,0.7170009971168525,0.9188098689258025,0.7182089662027724,1.2046369509287154,1.2526853516745975,1.0306102091361922,1.499277031692694,24,26.666666666666668,58.666666666666664,25,75
swebench,0.5,loose,15000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75
swebench,0.7,loose,15000,ABL-25,FC,49.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,24,34.666666666666664,64.0,25,75
swebench,0.7,loose,15000,ABL-25,TR,48.0,-1.333333333333332,-11.999999999999998,9.333333333333334,0.6581806630027821,0.5477085972024446,0.8307288619082266,0.8269903372793918,0.7091917568779728,1.0031139755072374,1.1666257549572334,0.9615473753227531,1.3746472862069072,24,30.666666666666664,65.33333333333334,25,75
swebench,0.7,loose,15000,ABL-25,TRC,50.66666666666666,1.3333333333333344,-10.666666666666664,14.666666666666664,0.5570896120639789,0.4497297230961985,0.716992668896693,0.7115010940556947,0.5890323571457929,0.8846518667565232,1.0831982338959816,0.8800512832550655,1.29374209045353,24,34.666666666666664,66.66666666666667,25,75
swebench,0.7,loose,15000,ABL-25,SU,40.0,-9.333333333333332,-21.333333333333336,2.666666666666668,0.608139575721732,0.4485875463103074,0.8541466452561555,0.9227223441728949,0.6971386971604489,1.2587103702885885,1.4444108573694459,1.0899022942249155,1.8613370339350914,20,24.0,56.00000000000001,25,75
swebench,0.7,loose,15000,ABL-25,SU-p,34.666666666666664,-14.666666666666664,-26.666666666666664,-2.666666666666666,0.6460024325739266,0.5110741880940243,0.8546095719478398,0.9732900889234505,0.7696647646496624,1.261316018424069,1.442497175616077,1.1747130591490538,1.7410636294857345,23,19.999999999999996,50.66666666666666,25,75
swebench,0.7,loose,15000,ABL-25,SS,36.0,-13.333333333333332,-24.0,-2.666666666666667,0.558033316439771,0.42762617677212894,0.7562177292406083,0.840218677807973,0.6765796800416103,1.0872035506534679,1.5797651233483552,1.2399338737166394,1.9198328577512567,19,21.333333333333332,51.99999999999999,25,75
swebench,0.7,loose,15000,ABL-25,SS-p,45.33333333333333,-3.9999999999999987,-11.999999999999998,4.0,0.5815594854151706,0.4444321182685418,0.7840026449706582,0.86967240266804,0.6721303787319558,1.1328798830281606,1.3767079169925984,1.1234675844387516,1.6364440408127687,24,29.333333333333332,61.33333333333333,25,75
swebench,0.7,loose,15000,ABL-25,TRC+SU,46.66666666666666,-2.6666666666666674,-12.0,6.666666666666668,0.6474063250978318,0.5529188942461325,0.7815134238614665,0.9294630820789662,0.7835314445707318,1.1029056790947556,1.126855037648612,0.8757423166366661,1.3603988680559929,23,30.66666666666667,62.66666666666666,25,75
swebench,0.7,loose,15000,ABL-25,TRC+SS,49.33333333333333,5.684341886080802e-16,-9.333333333333332,10.66666666666667,0.6458620035745952,0.5248683748430006,0.8136177739776784,0.9211925807979711,0.7610612241657065,1.123901985533126,1.1241174777009983,0.9272875695503622,1.3323161406877617,23,33.33333333333333,65.33333333333333,25,75
swebench,0.7,loose,15000,ABL-25,OTRC+TR,49.33333333333333,0.0,-9.333333333333332,9.333333333333332,0.5566829206295423,0.4522590977554266,0.7189310165275912,0.8744731123733256,0.7260625264806985,1.0939896216736489,1.1794784942739096,0.9857378741629516,1.411515647752721,24,33.33333333333333,66.66666666666666,25,75
swebench,0.7,loose,15000,ABL-25,OTRC+SU-p,41.333333333333336,-7.999999999999997,-19.999999999999996,4.0,0.531380815367925,0.40668845146662486,0.7059698745474801,0.907477117389725,0.7219092844897721,1.1411896042637768,1.2385229035606327,1.018099697139478,1.46421264780181,24,27.999999999999996,56.00000000000001,25,75
swebench,0.7,loose,15000,ABL-25,OTRC+SS-p,42.666666666666664,-6.666666666666665,-17.33333333333333,4.000000000000002,0.5314567405063028,0.4014448495892096,0.7160843508482748,0.9188098689258025,0.7183255111688086,1.2047272844666175,1.2526853516745975,1.0310598965970998,1.4959191071512579,24,26.666666666666668,58.666666666666664,25,75
swebench,0.7,loose,15000,ABL-25,OTRC,52.0,2.666666666666667,-6.666666666666665,12.000000000000002,0.6007818490747544,0.43815991306998675,0.8536106989095159,0.884994881465716,0.6781315276263442,1.1801866718520229,1.0779611612217241,0.8859876515397744,1.293359775087146,24,37.33333333333333,66.66666666666666,25,75


==> figures/appendix/depth_trigger_ablation/reeval_qwen35b_values.csv <==
benchmark,depth_removed,threshold,budget,cohort,policy,resolve,dres,dres_lo,dres_hi,usage,usage_lo,usage_hi,bill,bill_lo,bill_hi,time,time_lo,time_hi,n_shared,resolve_lo,resolve_hi,n_success_tasks,n_attempts
swebench,0.3,tight,10000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.3,tight,10000,ABL-25,TR,44.0,-21.33333333333333,-33.333333333333336,-8.0,0.6381871324773848,0.5320255759715629,0.7765691130472817,1.080557917018556,0.9146792640621807,1.3007627600529805,0.958376004366691,0.8149335568300194,1.121587743053048,25,28.000000000000004,61.33333333333333,25,75
swebench,0.3,tight,10000,ABL-25,TRC,45.33333333333333,-19.999999999999996,-33.333333333333336,-6.666666666666665,0.4888811991877648,0.41431739360637804,0.5936695700325471,0.7388165863205457,0.6279786777675821,0.8925471099530443,0.7268232136164955,0.6157912559765853,0.8613405119866876,25,29.333333333333332,62.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,SU,46.666666666666664,-18.666666666666664,-30.666666666666664,-8.0,0.5208833595602476,0.43748716379390207,0.6248085145917114,1.0497141526375278,0.8837154875758324,1.2413178684402262,1.1011319797985144,0.9389768106223486,1.2846816037062208,25,33.33333333333333,61.33333333333333,25,75
swebench,0.3,tight,10000,ABL-25,SU-p,52.0,-13.333333333333332,-22.66666666666667,-4.0,0.5645632209020024,0.49054560423749227,0.661804611288638,1.0948105624816074,0.9544089980601107,1.26553326271003,1.1449400541480097,0.9669081183910077,1.3383976446696353,24,37.33333333333333,68.0,25,75
swebench,0.3,tight,10000,ABL-25,SS,56.00000000000001,-9.333333333333332,-21.333333333333336,2.6666666666666674,0.4344566898786122,0.36051337953294577,0.5305978420014125,0.8757849463782221,0.7375058420740661,1.04813511250905,1.051954448008322,0.8506131167917929,1.266341806723017,24,40.0,72.0,25,75
swebench,0.3,tight,10000,ABL-25,SS-p,60.0,-5.333333333333335,-18.666666666666668,6.666666666666669,0.48688784486408243,0.3917959924519043,0.6016083858600304,0.9533988481206425,0.7851458357007137,1.1595671559364398,1.1029752699797972,0.9319430061487763,1.304985687447732,25,43.99999999999999,76.0,25,75
swebench,0.3,tight,10000,ABL-25,TRC+SU,54.666666666666664,-10.666666666666668,-25.33333333333333,2.666666666666665,0.4902368258941812,0.388150657043997,0.6203742456800001,0.939666751056411,0.7504455316441567,1.1876319784998242,0.983088178734041,0.8619525317833377,1.1189619554628005,25,38.666666666666664,70.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,TRC+SS,63.99999999999999,-1.3333333333333335,-9.333333333333334,6.666666666666668,0.48452168424073816,0.4194806629557173,0.57664336464216,0.8922061199906843,0.787485744273475,1.0232761258621959,0.9943729004220849,0.8715135049932438,1.1332218755417798,25,49.333333333333336,78.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+TR,45.33333333333333,-20.0,-34.666666666666664,-5.333333333333332,0.45715813032687697,0.387157798801825,0.5455437114821375,0.7969175211635195,0.686286307481404,0.9409306992339015,0.8087551668308689,0.6941507268378323,0.9496919828912032,25,29.333333333333332,62.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+SU-p,49.33333333333333,-16.0,-26.66666666666667,-4.000000000000001,0.44597945638387543,0.3874064880202888,0.5278810491805589,0.8577128555983583,0.7679442420663508,0.971772934419184,0.9382429903285257,0.8062490049345616,1.0782396063798882,24,34.666666666666664,65.33333333333333,25,75
swebench,0.3,tight,10000,ABL-25,OTRC+SS-p,45.33333333333333,-19.999999999999996,-34.666666666666664,-6.666666666666668,0.4553890398171843,0.3947489103385192,0.5369359774011937,0.8584096736467135,0.7619343411356055,0.9815611927572584,1.013995319468145,0.8599943962486981,1.1772328050365384,25,29.33333333333333,62.66666666666666,25,75
swebench,0.3,tight,10000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.5,tight,10000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.5,tight,10000,ABL-25,TR,41.33333333333333,-24.0,-39.99999999999999,-9.333333333333336,0.5921604135398552,0.4862180811748483,0.742230729811858,0.889280492256889,0.7288283503365853,1.1014539886060015,0.8500260610733716,0.6972871904644272,1.0027944254964931,25,26.666666666666668,57.33333333333333,25,75
swebench,0.5,tight,10000,ABL-25,TRC,45.33333333333333,-19.999999999999996,-33.333333333333336,-6.666666666666665,0.4888811991877648,0.41419046828977873,0.593368745775893,0.7388165863205457,0.6277529641414438,0.8886425168576786,0.7268232136164955,0.6143686932242232,0.860571132314442,25,29.333333333333332,62.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,SU,50.66666666666666,-14.666666666666664,-25.33333333333333,-5.333333333333332,0.5290312369147504,0.45166785273410864,0.642086167330287,1.0673887771229225,0.9325047178201193,1.2599712329361588,1.1578794766249905,0.987090973827142,1.3677565228853095,24,37.30000000000002,65.33333333333333,25,75
swebench,0.5,tight,10000,ABL-25,SU-p,46.666666666666664,-18.666666666666668,-29.333333333333336,-8.0,0.5330286555628558,0.4354467322072863,0.6559364532166732,1.0175426667882994,0.8329026568471389,1.2537984701478118,1.1159011931479377,0.9306322793195076,1.3223098258260908,25,31.999999999999996,62.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,SS,52.0,-13.333333333333332,-25.333333333333336,-1.3333333333333346,0.46635721773607336,0.3702001371098432,0.5838921324283568,0.9331572567373752,0.7437421604800772,1.1550273348223001,1.0747171896624617,0.9066116850460946,1.290570921500601,25,36.0,68.0,25,75
swebench,0.5,tight,10000,ABL-25,SS-p,50.66666666666666,-14.666666666666664,-25.333333333333336,-4.0,0.4882850659464434,0.42389321030944693,0.5734975898371092,0.9351518891713931,0.8139713242528751,1.0901296287258047,1.0464362174459656,0.8779625756725017,1.2213562918275098,25,36.0,65.33333333333334,25,75
swebench,0.5,tight,10000,ABL-25,TRC+SU,54.666666666666664,-10.666666666666668,-25.33333333333333,1.3333333333333348,0.4902368258941812,0.3883341066906667,0.6203308420921535,0.939666751056411,0.7504455316441567,1.1864153988946062,0.983088178734041,0.8630751800658798,1.1189215248917195,25,38.666666666666664,70.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,TRC+SS,63.99999999999999,-1.3333333333333335,-9.333333333333334,6.666666666666668,0.48452168424073816,0.42007520455395736,0.5781914525482836,0.8922061199906843,0.7876129510007263,1.0206511218606273,0.9943729004220849,0.8703318834379762,1.1344078092446157,25,49.333333333333336,78.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+TR,45.33333333333333,-20.0,-34.666666666666664,-5.333333333333332,0.45715813032687697,0.38660895586212785,0.5448107542987202,0.7969175211635195,0.6860972609772156,0.9433810150367844,0.8087551668308689,0.6941507268378323,0.9496329306800113,25,29.333333333333332,62.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+SU-p,49.33333333333333,-16.0,-26.66666666666667,-4.000000000000001,0.44597945638387543,0.386776574953001,0.5259906932419963,0.8577128555983583,0.7674583820777714,0.9729463727956119,0.9382429903285257,0.8073740816050177,1.0789412825175002,24,34.666666666666664,65.33333333333333,25,75
swebench,0.5,tight,10000,ABL-25,OTRC+SS-p,45.33333333333333,-19.999999999999996,-34.666666666666664,-6.666666666666666,0.4553890398171843,0.39518684947097843,0.5351311643761377,0.8584096736467135,0.7594294555416571,0.9800999073492984,1.013995319468145,0.8597724664834667,1.1794772011404446,25,29.33333333333333,62.66666666666666,25,75
swebench,0.5,tight,10000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.7,tight,10000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.7,tight,10000,ABL-25,TR,37.33333333333333,-28.0,-42.66666666666667,-14.666666666666664,0.5962422748107075,0.49815635170935907,0.7356350403530735,0.8966048120797678,0.7584973002490315,1.0884836714178263,1.0415703646067793,0.8739272323712406,1.2452153197976685,24,21.333333333333332,54.666666666666664,25,75
swebench,0.7,tight,10000,ABL-25,TRC,45.33333333333333,-19.999999999999996,-33.33333333333333,-6.666666666666666,0.4888811991877648,0.4141135034222799,0.5954649379054677,0.7388165863205457,0.6311579437919093,0.8924038100884631,0.7268232136164955,0.6145720897164876,0.8538148208390681,25,29.333333333333332,62.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,SU,48.0,-17.333333333333332,-31.999999999999996,-3.9999999999999982,0.5364652189965488,0.4549575534252938,0.6420706379225819,1.0910217829447963,0.9290889841821481,1.2998074903717247,1.1890431612458234,0.9892000503040044,1.3970012310127708,24,30.666666666666664,65.33333333333334,25,75
swebench,0.7,tight,10000,ABL-25,SU-p,49.33333333333333,-15.999999999999998,-30.66666666666666,-2.6666666666666656,0.5342757290768028,0.4413788519545884,0.660950523014144,1.1098167775395145,0.9092283077145297,1.3799130668456547,1.1502400264856814,0.9412098220280951,1.4018308202158245,25,32.0,67.99999999999999,25,75
swebench,0.7,tight,10000,ABL-25,SS,43.99999999999999,-21.333333333333336,-34.666666666666664,-9.333333333333332,0.46078160165516835,0.37444950947633615,0.5896935175782684,0.8730477471771863,0.7316028744936401,1.0870221208891673,1.2933577250077903,1.0521874197949441,1.5354586422672218,21,28.000000000000004,61.33333333333333,25,75
swebench,0.7,tight,10000,ABL-25,SS-p,56.00000000000001,-9.333333333333332,-20.0,1.3666666666661846,0.4549546229172919,0.36387259597888705,0.5567339103596677,0.8640157071124653,0.7130402586865812,1.0292716272013258,1.262950904772671,1.0647994102101437,1.4951314677720524,23,40.0,72.0,25,75
swebench,0.7,tight,10000,ABL-25,TRC+SU,54.666666666666664,-10.666666666666668,-25.333333333333336,2.6666666666666656,0.4902368258941812,0.3840678579972163,0.6231639816918824,0.939666751056411,0.7472162812003228,1.1762294638750606,0.983088178734041,0.8640476861445138,1.1210368417736776,25,38.666666666666664,70.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,TRC+SS,63.99999999999999,-1.3333333333333335,-9.333333333333334,6.666666666666668,0.48452168424073816,0.42012494293937847,0.5743883570087385,0.8922061199906843,0.7854579917856759,1.0294715882781156,0.9943729004220849,0.8727829371842476,1.1339482552948585,25,49.333333333333336,78.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+TR,45.33333333333333,-20.0,-34.666666666666664,-5.333333333333332,0.45715813032687697,0.3888639368539962,0.5500654086174206,0.7969175211635195,0.687909101743972,0.9348500904187061,0.8087551668308689,0.6960845962015398,0.9508622110611162,25,29.333333333333332,62.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+SU-p,49.33333333333333,-16.0,-26.66666666666667,-5.333333333333332,0.44597945638387543,0.3864973152026102,0.5285885308285544,0.8577128555983583,0.7690306289788377,0.970218075695389,0.9382429903285257,0.805067371536521,1.0774096654706318,24,34.666666666666664,65.33333333333333,25,75
swebench,0.7,tight,10000,ABL-25,OTRC+SS-p,45.33333333333333,-19.999999999999996,-34.66666666666666,-7.999999999999999,0.4553890398171843,0.39396628915240167,0.5383645978540544,0.8584096736467135,0.7641801615574993,0.9835666562016889,1.013995319468145,0.8634296690554548,1.1794774092188494,25,29.33333333333333,62.66666666666666,25,75
swebench,0.7,tight,10000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.3,primary,15000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.3,primary,15000,ABL-25,TR,61.33333333333333,-3.9999999999999987,-13.333333333333336,5.333333333333335,0.7551323631069583,0.6313043060614117,0.9164295067805704,1.0599710606709831,0.8921827865062364,1.282784983254229,1.0314713248663296,0.8751025689604411,1.2014320826977092,24,44.0,78.66666666666666,25,75
swebench,0.3,primary,15000,ABL-25,TRC,72.0,6.666666666666666,2.842170943040401e-16,14.666666666666668,0.6166158534914236,0.4921529584637354,0.7626181483775945,0.7730165652261269,0.6372344782209943,0.9309022946355583,0.8736128113377137,0.7341974248271348,1.032497603378012,24,56.00000000000001,87.99999999999999,25,75
swebench,0.3,primary,15000,ABL-25,SU,50.66666666666667,-14.666666666666664,-25.333333333333336,-4.000000000000002,0.6686041875327423,0.5373917343689251,0.8474785321157655,1.0370917575491088,0.8329974668763045,1.294116394500061,1.1614895488018981,0.9339998743629127,1.4292246426016368,25,35.99999999999999,66.66666666666666,25,75
swebench,0.3,primary,15000,ABL-25,SU-p,66.66666666666666,1.3333333333333328,-9.333333333333336,10.666666666666664,0.6573131788921347,0.524027525679403,0.7846378269053079,1.0299355445293374,0.8309115163580171,1.2160426926746397,1.1392520760617466,0.9857735694767497,1.290788376732549,23,50.66666666666666,82.66666666666666,25,75
swebench,0.3,primary,15000,ABL-25,SS,57.33333333333333,-7.999999999999999,-18.666666666666664,1.333333333333333,0.6323019278297485,0.5168746325114578,0.7734592814666683,0.9870396403904811,0.8413203595820928,1.1606124863615601,1.1491445383436232,0.9891552478090878,1.3333452779886439,25,41.33333333333333,73.33333333333333,25,75
swebench,0.3,primary,15000,ABL-25,SS-p,70.66666666666666,5.333333333333332,-2.666666666666666,13.333333333333336,0.6244525727594871,0.5369737445958974,0.7309282980568915,0.9671717263393422,0.8426984951302382,1.1102295377228146,1.0465873508404229,0.9081901860154455,1.18536177423872,24,54.666666666666664,85.33333333333333,25,75
swebench,0.3,primary,15000,ABL-25,TRC+SU,68.0,2.6666666666666656,-6.666666666666665,12.0,0.5608727544164239,0.46748482419667153,0.6786012173847925,0.7723767429655932,0.6629560632818591,0.9041341802488412,0.9568597172731695,0.8327672318720633,1.1038047697608806,24,53.333333333333336,82.66666666666666,25,75
swebench,0.3,primary,15000,ABL-25,TRC+SS,62.66666666666666,-2.666666666666666,-9.333333333333334,4.000000000000001,0.6106879591023772,0.4933402229921754,0.7448498884439595,0.8694098529028352,0.715746182063163,1.0458214568747612,1.0526711408811278,0.8904322382146989,1.2505117409958273,24,46.66666666666666,78.66666666666666,25,75
swebench,0.3,primary,15000,ABL-25,OTRC+TR,55.99999999999999,-9.333333333333332,-21.333333333333336,2.6666666666666674,0.49894643884356443,0.40887019019880344,0.6018228257550686,0.8321663217896325,0.6996476315325149,0.9907317637382197,0.924912232335546,0.8047493487495647,1.0370262990122296,25,40.0,72.0,25,75
swebench,0.3,primary,15000,ABL-25,OTRC+SU-p,66.66666666666666,1.3333333333333335,-9.333333333333334,12.000000000000002,0.47604546900348077,0.3878507493202085,0.5827683175388032,0.841819819045352,0.7040188277233529,1.004671419639519,0.9472891109101619,0.8286741362167288,1.0675266595537616,24,51.99999999999999,81.33333333333333,25,75
swebench,0.3,primary,15000,ABL-25,OTRC+SS-p,58.66666666666666,-6.666666666666666,-18.666666666666668,4.000000000000002,0.36668866499562347,0.2877129271074118,0.47609836344003814,0.6670578249196613,0.531895934532157,0.8384876248061133,0.9116943337368629,0.7429160548962509,1.094880125505269,23,41.33333333333333,76.0,25,75
swebench,0.3,primary,15000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.7,primary,15000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.7,primary,15000,ABL-25,TR,50.66666666666667,-14.666666666666664,-26.666666666666664,-3.9999999999999982,0.735721714363939,0.6369312500508555,0.866352197549898,0.8992017082312439,0.7795429686991677,1.0569801049716971,1.1680720774829252,1.0031810330410442,1.370994416083262,25,34.66666666666667,66.66666666666666,25,75
swebench,0.7,primary,15000,ABL-25,TRC,72.0,6.666666666666666,2.842170943040401e-16,14.666666666666668,0.6166158534914236,0.4923682374898682,0.7626193343741579,0.7730165652261269,0.6387324009371815,0.9337458136524386,0.8736128113377137,0.7335189219343875,1.032497603378012,24,56.00000000000001,87.99999999999999,25,75
swebench,0.7,primary,15000,ABL-25,SU,60.0,-5.333333333333332,-14.666666666666664,2.6666666666666674,0.5928927308186137,0.49928767564118076,0.7169482708109581,0.9371309936772155,0.7994386581485666,1.0856626053977123,1.0776336914602755,0.9166133692457992,1.256579054851733,25,44.0,76.0,25,75
swebench,0.7,primary,15000,ABL-25,SU-p,63.99999999999999,-1.3333333333333328,-10.666666666666664,8.000000000000002,0.6599315289122755,0.5572590506180888,0.808640682736635,1.0020468982892468,0.8393559544332384,1.2090214085336408,1.0837195262674173,0.9250353906743526,1.251589847533634,23,49.33333333333333,78.66666666666667,25,75
swebench,0.7,primary,15000,ABL-25,SS,56.00000000000001,-9.333333333333332,-24.0,4.000000000000001,0.6066948166491251,0.5214502453890106,0.7056951252236567,0.9404958778424751,0.8265519127740184,1.068741047574791,1.112487223304938,0.9537329671088601,1.2905545472628002,25,40.0,72.0,25,75
swebench,0.7,primary,15000,ABL-25,SS-p,60.0,-5.333333333333332,-16.0,4.0,0.5802883604855467,0.5088981931367125,0.6591228955459388,0.9001669826001348,0.8054919332949082,0.9967134884642035,1.0014248361106173,0.8534167643786724,1.1520768277055315,25,44.0,76.0,25,75
swebench,0.7,primary,15000,ABL-25,TRC+SU,68.0,2.6666666666666656,-5.3666666666666565,12.0,0.5608727544164239,0.4655965763712919,0.6797524565315112,0.7723767429655932,0.6655622396607798,0.9056329735141175,0.9568597172731695,0.8317200602975605,1.1031499508110865,24,53.333333333333336,82.66666666666666,25,75
swebench,0.7,primary,15000,ABL-25,TRC+SS,62.66666666666666,-2.666666666666666,-9.333333333333334,4.000000000000001,0.6106879591023772,0.49521888627060734,0.7448456916931591,0.8694098529028352,0.7151602156713905,1.0471405304590982,1.0526711408811278,0.8898642085432407,1.250795550679702,24,46.66666666666666,78.66666666666666,25,75
swebench,0.7,primary,15000,ABL-25,OTRC+TR,55.99999999999999,-9.333333333333332,-21.333333333333336,2.666666666666667,0.49894643884356443,0.4102220690142351,0.6009142063809471,0.8321663217896325,0.7002636400672357,0.9951766512813957,0.924912232335546,0.8082095024872321,1.0390788758373612,25,40.0,72.0,25,75
swebench,0.7,primary,15000,ABL-25,OTRC+SU-p,66.66666666666666,1.3333333333333335,-9.333333333333332,13.33333333333333,0.47604546900348077,0.3878776712797221,0.5814289848832919,0.841819819045352,0.7049904339717864,1.006197801763074,0.9472891109101619,0.8294148286649091,1.071138333927577,24,51.99999999999999,81.33333333333333,25,75
swebench,0.7,primary,15000,ABL-25,OTRC+SS-p,58.66666666666666,-6.666666666666666,-18.666666666666664,5.333333333333334,0.36668866499562347,0.28609363859594933,0.47584463597727417,0.6670578249196613,0.533891223111112,0.8349764032709667,0.9116943337368629,0.7389777071493785,1.0814793732109265,23,41.33333333333333,76.0,25,75
swebench,0.7,primary,15000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.3,loose,20000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.3,loose,20000,ABL-25,TR,54.66666666666665,-10.666666666666664,-21.333333333333336,-5.684341886080802e-16,0.9848102027377504,0.8543300509323903,1.145593387689177,1.263092898150448,1.1145891909969563,1.4435347451773708,1.1254536502536059,0.972548465502512,1.3015258475536133,24,38.666666666666664,70.66666666666666,25,75
swebench,0.3,loose,20000,ABL-25,TRC,68.0,2.6666666666666674,-6.666666666666666,12.0,0.7229509826616327,0.6342434382711678,0.8339454172646408,0.8392547262935308,0.7438244110941786,0.9571400485317143,0.8596588759723849,0.7396945626418334,0.9913133631446334,24,50.66666666666666,84.0,25,75
swebench,0.3,loose,20000,ABL-25,SU,57.33333333333333,-8.000000000000002,-21.33333333333333,5.333333333333332,0.7374885336544122,0.5791302326239368,0.9297152756408475,0.9945886835338184,0.8031201624090887,1.2316799872848074,1.166943021078938,0.9942167032537629,1.3613102953824594,24,41.333333333333336,73.33333333333333,25,75
swebench,0.3,loose,20000,ABL-25,SU-p,63.99999999999999,-1.333333333333333,-10.666666666666668,7.999999999999999,0.6615467315092101,0.5344835658812768,0.8030462268794238,0.8550776652981155,0.7021772443682653,1.02222850557128,1.0136895825526056,0.8800975332838031,1.1421867099320175,24,49.33333333333333,78.66666666666666,25,75
swebench,0.3,loose,20000,ABL-25,SS,62.66666666666666,-2.666666666666667,-16.000000000000004,10.666666666666664,0.7458046305962003,0.6215110829313664,0.8773062579823294,1.006641403867245,0.8509867498993737,1.1686424365984698,1.1130216137681233,0.947229183985534,1.277148308383817,25,46.666666666666664,77.33333333333333,25,75
swebench,0.3,loose,20000,ABL-25,SS-p,65.33333333333333,-2.842170943040401e-16,-9.333333333333334,8.0,0.693817040675228,0.5900575115696746,0.805832615386155,0.9278934558404207,0.8201567118121054,1.0494551644601664,1.1048888527101541,0.9809913458802354,1.2327729684245143,24,49.333333333333336,80.0,25,75
swebench,0.3,loose,20000,ABL-25,TRC+SU,65.33333333333333,8.526512829121202e-16,-10.666666666666664,10.666666666666668,0.7199422646800343,0.5624276013184053,0.9225677385427971,0.8485793673586031,0.6822663747706775,1.0502120284203906,1.1581194740499274,0.9839869897004819,1.33781303826842,23,49.33333333333333,81.33333333333333,25,75
swebench,0.3,loose,20000,ABL-25,TRC+SS,74.66666666666666,9.333333333333334,-8.526512829121202e-16,18.666666666666664,0.7379927066693516,0.6393611022428128,0.8727442085061647,0.8869519603553832,0.7737225718719462,1.0313582608918803,1.1668366533766474,1.0262738701531913,1.3214129600286901,25,60.0,89.33333333333333,25,75
swebench,0.3,loose,20000,ABL-25,OTRC+TR,62.66666666666666,-2.666666666666666,-13.333333333333332,9.333333333333332,0.5493469806974541,0.4462797879837418,0.6743192892875206,0.9009051213776864,0.7422861939829583,1.0923047650708062,0.9640646413079398,0.8265651236609689,1.1332121137150843,25,46.666666666666664,78.66666666666666,25,75
swebench,0.3,loose,20000,ABL-25,OTRC+SU-p,62.66666666666666,-2.666666666666667,-10.666666666666664,5.333333333333332,0.5045689907451132,0.41735187726778306,0.617346444223929,0.8386114144607176,0.7058807722160084,0.9998906624900036,0.8430691715479599,0.725685796498195,0.9809087070903797,24,47.99999999999999,77.33333333333333,25,75
swebench,0.3,loose,20000,ABL-25,OTRC+SS-p,65.33333333333333,1.7053025658242404e-15,-12.0,12.000000000000005,0.5170228924072252,0.4126637401129164,0.6332050763400005,0.865453449317002,0.7045639096872849,1.0410882077089845,0.9169292385236917,0.7791701015939771,1.0882352454790343,24,47.99999999999999,82.66666666666666,25,75
swebench,0.3,loose,20000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.5,loose,20000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.5,loose,20000,ABL-25,TR,62.66666666666666,-2.666666666666667,-10.666666666666668,5.333333333333332,0.8200743234596911,0.6802127811969922,0.9814295806487265,1.0035036668253923,0.8265176837717734,1.2184322063586939,0.9254526534603383,0.791432316232456,1.0935790021798821,25,48.0,77.33333333333333,25,75
swebench,0.5,loose,20000,ABL-25,TRC,68.0,2.6666666666666674,-6.666666666666666,12.0,0.7229509826616327,0.6342980842729966,0.8330394926974772,0.8392547262935308,0.7434116740420238,0.9560057416731949,0.8596588759723849,0.7400976331724155,0.9912199650237891,24,50.66666666666666,84.0,25,75
swebench,0.5,loose,20000,ABL-25,SU,62.66666666666666,-2.6666666666666674,-16.0,9.333333333333334,0.6206765302549292,0.48979825598670707,0.7785605657828819,0.8595148328453431,0.6895423791815847,1.0603340151440992,0.9329461966906911,0.8136303850106726,1.0803268503769956,24,46.666666666666664,78.66666666666666,25,75
swebench,0.5,loose,20000,ABL-25,SU-p,65.33333333333333,-2.842170943040401e-16,-8.0,8.0,0.7034028498113194,0.5644800205994179,0.8596597353604553,0.9218998720557532,0.7736202084339459,1.08973914193143,1.1096238897890438,0.9689965352215224,1.2675395737973163,25,50.66666666666666,78.66666666666667,25,75
swebench,0.5,loose,20000,ABL-25,SS,58.666666666666664,-6.666666666666666,-17.333333333333332,4.0,0.6980161783522751,0.5640177288309743,0.8574822201753397,0.9137502583399231,0.7552820848503689,1.1023580013531313,1.029361199092447,0.896616253288543,1.1954197026399085,25,42.666666666666664,73.33333333333333,25,75
swebench,0.5,loose,20000,ABL-25,SS-p,73.33333333333333,8.0,0.0,17.33333333333333,0.6141715195598677,0.5095641706039556,0.73030279745799,0.8204823824321316,0.6980294728742363,0.9554762728215587,1.0363667523658011,0.8886270273382142,1.1916544990864082,24,57.33333333333333,88.0,25,75
swebench,0.5,loose,20000,ABL-25,TRC+SU,65.33333333333333,8.526512829121202e-16,-10.666666666666664,10.666666666666668,0.7199422646800343,0.5591367259672091,0.9251178477811428,0.8485793673586031,0.6860848774363011,1.05583180630763,1.1581194740499274,0.9789803483070636,1.334617871382275,23,49.33333333333333,81.33333333333333,25,75
swebench,0.5,loose,20000,ABL-25,TRC+SS,74.66666666666666,9.333333333333334,-8.526512829121202e-16,18.666666666666664,0.7379927066693516,0.6386824340068298,0.8733896096025968,0.8869519603553832,0.7759445805759311,1.0282392622942407,1.1668366533766474,1.0242156381547407,1.3214103366025072,25,60.0,89.33333333333333,25,75
swebench,0.5,loose,20000,ABL-25,OTRC+TR,62.66666666666666,-2.666666666666666,-13.333333333333332,9.333333333333334,0.5493469806974541,0.44580039426358975,0.6721443864466211,0.9009051213776864,0.7428370139013915,1.0950238636472005,0.9640646413079398,0.830012240337071,1.1367699138482485,25,46.666666666666664,78.66666666666666,25,75
swebench,0.5,loose,20000,ABL-25,OTRC+SU-p,62.66666666666666,-2.666666666666667,-10.666666666666664,5.333333333333332,0.5045689907451132,0.4194181320004662,0.6172874863716317,0.8386114144607176,0.7057482146986035,1.0015403950926562,0.8430691715479599,0.7279454563754384,0.9833055961583368,24,47.99999999999999,77.33333333333333,25,75
swebench,0.5,loose,20000,ABL-25,OTRC+SS-p,65.33333333333333,1.7053025658242404e-15,-12.0,13.333333333333336,0.5170228924072252,0.4116563368547353,0.634275767753692,0.865453449317002,0.7071110677145674,1.0400808306425082,0.9169292385236917,0.7793420249094882,1.088320640680195,24,47.99999999999999,82.66666666666666,25,75
swebench,0.5,loose,20000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
swebench,0.7,loose,20000,ABL-25,FC,65.33333333333333,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,25,50.66666666666666,80.0,25,75
swebench,0.7,loose,20000,ABL-25,TR,60.0,-5.333333333333332,-13.333333333333336,4.000000000000001,0.7990047811901607,0.6642498897728522,0.9604333885497609,0.899350817857362,0.7569021537465257,1.0662356495755432,1.1892409304695486,1.001508679025523,1.4256486701922608,25,44.0,76.0,25,75
swebench,0.7,loose,20000,ABL-25,TRC,68.0,2.6666666666666674,-6.666666666666666,12.0,0.7229509826616327,0.6342633461386599,0.8330394926974772,0.8392547262935308,0.7438244110941786,0.9574764472049075,0.8596588759723849,0.7393088359176396,0.9906944726655758,24,50.66666666666666,84.0,25,75
swebench,0.7,loose,20000,ABL-25,SU,56.00000000000001,-9.333333333333332,-17.333333333333332,-5.684341886080802e-16,0.7548782157920583,0.6156280799128476,0.929583143952323,0.9859556728306779,0.8002761646058519,1.201201136501431,1.0870375785296102,0.9062690598209677,1.2857253066158154,23,41.33333333333333,72.0,25,75
swebench,0.7,loose,20000,ABL-25,SU-p,62.66666666666666,-2.666666666666667,-12.0,6.666666666666665,0.6382556481552818,0.5168604648857608,0.7939678725192758,0.83879863262206,0.7018651450935846,1.0171960642477318,1.0533900625773447,0.9236689460894806,1.2050218182110237,25,48.0,77.33333333333333,25,75
swebench,0.7,loose,20000,ABL-25,SS,64.0,-1.333333333333333,-11.999999999999998,8.000000000000002,0.7008118742726152,0.5831339951879002,0.8486828431403498,0.9354095270799081,0.7903198719609291,1.114823339419846,1.0723966156911662,0.9349968369100606,1.251230563405889,25,49.33333333333333,78.66666666666667,25,75
swebench,0.7,loose,20000,ABL-25,SS-p,68.0,2.666666666666667,-6.666666666666668,12.0,0.6373701418136837,0.5456549250340663,0.7546750999181879,0.8568242574445785,0.7384665862075939,1.023681038548424,1.0057485166227145,0.8902228631411205,1.127303899316587,24,52.0,82.66666666666667,25,75
swebench,0.7,loose,20000,ABL-25,TRC+SU,65.33333333333333,8.526512829121202e-16,-10.666666666666664,10.666666666666668,0.7199422646800343,0.5577004997276839,0.9356519419187376,0.8485793673586031,0.6842009034239046,1.0487590277878949,1.1581194740499274,0.988096293447564,1.334715236514596,23,49.33333333333333,81.33333333333333,25,75
swebench,0.7,loose,20000,ABL-25,TRC+SS,74.66666666666666,9.333333333333334,-8.526512829121202e-16,18.666666666666664,0.7379927066693516,0.6393738301838386,0.8732742785133122,0.8869519603553832,0.7751425447795018,1.028991273919206,1.1668366533766474,1.0242978013833006,1.3218632976370677,25,60.0,89.33333333333333,25,75
swebench,0.7,loose,20000,ABL-25,OTRC+TR,62.66666666666666,-2.666666666666666,-13.333333333333332,9.333333333333332,0.5493469806974541,0.4453872503560877,0.6738359526740574,0.9009051213776864,0.7417908614711037,1.0930943050881206,0.9640646413079398,0.8265651236609689,1.1321592096759825,25,46.666666666666664,78.66666666666666,25,75
swebench,0.7,loose,20000,ABL-25,OTRC+SU-p,62.66666666666666,-2.666666666666667,-10.666666666666664,5.333333333333332,0.5045689907451132,0.4182325579878762,0.617117367848813,0.8386114144607176,0.7052953226683456,1.0028041303671138,0.8430691715479599,0.7282171274426409,0.9818021229911442,24,47.99999999999999,77.33333333333333,25,75
swebench,0.7,loose,20000,ABL-25,OTRC+SS-p,65.33333333333333,1.7053025658242404e-15,-12.0,13.333333333333332,0.5170228924072252,0.41239513405850203,0.6335811143951295,0.865453449317002,0.7070878593227896,1.04238051013702,0.9169292385236917,0.7795617545133556,1.088951284719021,24,47.99999999999999,82.66666666666666,25,75
swebench,0.7,loose,20000,ABL-25,OTRC,64.0,-1.3333333333333326,-9.333333333333332,5.333333333333334,0.7247854589919406,0.609957401097831,0.8713366960366804,1.0878153350739799,0.9396991038251263,1.270268379518103,0.9574092523887267,0.8601577988601204,1.0656831478279376,25,46.666666666666664,80.0,25,75
terminalbench,0.3,tight,2000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.3,tight,2000,TB-15,TR,37.77777777777777,-17.77777777777778,-40.0,1.8947806286936005e-15,0.36778199344495793,0.22506398193052968,0.6516895036085103,0.7738374491498449,0.35611913384324956,1.4168669709101613,1.1660261257628952,0.7618382157063035,1.777150690970877,13,17.777777777777775,60.0,15,45
terminalbench,0.3,tight,2000,TB-15,TRC,28.888888888888886,-26.666666666666664,-46.666666666666664,-6.666666666666667,0.47087393424341395,0.27281737298773323,1.040467649496709,0.9181129311215495,0.4323299321018323,1.6904515748690196,1.4242173029228014,0.8131903061186427,2.3722931701509613,12,8.888888888888888,51.11111111111112,15,45
terminalbench,0.3,tight,2000,TB-15,SU,17.777777777777775,-37.77777777777778,-62.222222222222214,-15.555555555555552,0.13465890270448744,0.09289673903224664,0.4017062196872755,0.45105926381479433,0.33126929474344946,1.0968249510624506,1.1680588019874947,0.8626025483335522,2.030781324952241,7,2.222222222222222,37.77777777777777,15,45
terminalbench,0.3,tight,2000,TB-15,SU-p,26.666666666666668,-28.88888888888889,-51.1111111111111,-8.88888888888889,0.2247980234272074,0.10105753127498097,0.9489817274901187,0.5727612042546439,0.280195206744404,1.5943801961518265,1.5477430127971472,0.9187504232198597,2.8269644954174815,9,8.888888888888888,46.666666666666664,15,45
terminalbench,0.3,tight,2000,TB-15,SS,22.222222222222225,-33.33333333333333,-55.55555555555555,-11.11111111111111,0.17601458119692365,0.07131796595512513,0.7647450733963482,0.6046232040385984,0.2633248092545791,2.2732322373697613,1.336362844196584,0.5760470876926138,3.2149797763219627,9,4.444444444444444,44.44444444444444,15,45
terminalbench,0.3,tight,2000,TB-15,SS-p,33.33333333333333,-22.222222222222225,-44.44444444444444,-2.222222222222222,0.19426729006214571,0.09902143119409763,1.7004236858326636,0.47770698951013485,0.28457108145574794,2.7740839007856537,1.3436146352320781,0.9212366095758845,3.0688520647967996,6,13.333333333333334,55.55555555555555,15,45
terminalbench,0.3,tight,2000,TB-15,TRC+SU,17.777777777777775,-37.777777777777786,-57.777777777777786,-17.77777777777778,0.2794308031743716,0.09020684017446096,1.213464149487144,0.8719691788257257,0.31601472833651195,3.4120668640627017,1.9611842756708588,0.8036293200122336,4.923565604522036,6,4.444444444444444,31.11111111111111,15,45
terminalbench,0.3,tight,2000,TB-15,TRC+SS,20.0,-35.55555555555555,-55.55555555555555,-17.777777777777775,0.19618127834271876,0.10610026712330041,0.8829758951002711,0.6255859496190369,0.39541085188516506,1.960378486272764,1.1806989747937313,0.9419261048561618,1.97833333398733,9,6.666666666666667,37.77777777777777,15,45
terminalbench,0.3,tight,2000,TB-15,OTRC+TR,26.666666666666668,-28.888888888888893,-51.11111111111111,-6.66666666666667,0.4865572463516228,0.282439351472111,1.1527667795460368,0.7376666210436942,0.4106100854625843,1.4466312895261668,1.594921863794445,0.9656623600270946,2.808892911489112,13,8.888888888888888,46.666666666666664,15,45
terminalbench,0.3,tight,2000,TB-15,OTRC+SU-p,22.22222222222222,-33.333333333333336,-57.77777777777778,-8.888888888888888,0.1418523158668119,0.047970000678087876,1.0822968652443308,0.33901147992255315,0.1258275385371399,1.991717096355246,1.0162269997871383,0.4586962169545618,3.0278066618960806,8,4.444444444444444,42.22222222222223,15,45
terminalbench,0.3,tight,2000,TB-15,OTRC+SS-p,28.888888888888886,-26.666666666666664,-44.44444444444444,-8.88888888888889,0.27607151878001207,0.13244829147540366,0.9316811604143019,0.821296085743702,0.427354771948656,2.037256185783179,1.8924138006595739,1.0463933680475528,4.062783746656261,9,11.11111111111111,48.888888888888886,15,45
terminalbench,0.3,tight,2000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.5,tight,2000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.5,tight,2000,TB-15,TR,31.111111111111107,-24.444444444444443,-44.44444444444444,-4.444444444444444,0.4666761905078311,0.27017496158280935,0.9939914260679583,0.9187191922701013,0.4331373655350269,1.714928155468458,1.4682231657928608,0.8757678372591524,2.3775010407518584,12,11.11111111111111,53.333333333333336,15,45
terminalbench,0.5,tight,2000,TB-15,TRC,28.888888888888886,-26.666666666666664,-46.666666666666664,-6.666666666666667,0.47087393424341395,0.2715650005021965,1.0430688437275908,0.9181129311215495,0.43818739517359473,1.6971820911983744,1.4242173029228014,0.8191621666267558,2.3794589616752253,12,8.888888888888888,51.11111111111112,15,45
terminalbench,0.5,tight,2000,TB-15,SU,17.777777777777775,-37.77777777777778,-62.222222222222214,-13.333333333333334,0.6647645312680064,0.437761932832145,1.3047496907654599,1.8027610982807287,1.1840402017144849,3.939940260294431,3.5127647544904974,2.5410864469874537,5.173559561682573,2,4.444444444444444,35.55555555555555,15,44
terminalbench,0.5,tight,2000,TB-15,SU-p,22.22222222222222,-33.333333333333336,-57.77777777777778,-11.111111111111109,0.19572637277934393,0.08846218265818442,0.8263075147092965,0.5317091709440334,0.2658612444656163,1.5071929485122662,1.5143173773172807,0.830428081659188,3.2677992683104224,10,4.444444444444444,42.22222222222222,15,45
terminalbench,0.5,tight,2000,TB-15,SS,24.444444444444443,-31.111111111111104,-53.333333333333336,-8.888888888888888,0.25087482411685785,0.16382639098754762,0.6184220649565837,0.8797757970269283,0.6016100388760767,1.7433577306703743,1.951095219204666,1.2234556084548407,3.9012331248457586,9,6.666666666666667,46.666666666666664,15,45
terminalbench,0.5,tight,2000,TB-15,SS-p,20.0,-35.55555555555555,-57.77777777777778,-13.33333333333333,0.22489606042344515,0.12747878754079203,1.4417580007505637,0.6180969426191316,0.3653545267803228,2.607723252833009,1.5350296090366986,1.0710602893433327,3.510805280922369,7,0.0,40.0,15,45
terminalbench,0.5,tight,2000,TB-15,TRC+SU,17.777777777777775,-37.777777777777786,-57.777777777777786,-17.77777777777778,0.2794308031743716,0.09017013915714978,1.3700710003197258,0.8719691788257257,0.3097325993971932,3.609447561940047,1.9611842756708588,0.8036293200122336,4.940959832389433,6,4.444444444444444,31.11111111111111,15,45
terminalbench,0.5,tight,2000,TB-15,TRC+SS,20.0,-35.55555555555555,-55.55555555555555,-17.777777777777775,0.19618127834271876,0.10477599569375907,0.886216524466676,0.6255859496190369,0.38881930166735734,1.9739433023269044,1.1806989747937313,0.9398673157756255,1.973836886144735,9,6.666666666666667,37.77777777777777,15,45
terminalbench,0.5,tight,2000,TB-15,OTRC+TR,26.666666666666668,-28.888888888888893,-51.1111111111111,-6.666666666666669,0.4865572463516228,0.28258452592237876,1.1670279407601942,0.7376666210436942,0.41058471766759114,1.457085162476238,1.594921863794445,0.9823377683728707,2.815716068453545,13,8.888888888888888,46.666666666666664,15,45
terminalbench,0.5,tight,2000,TB-15,OTRC+SU-p,22.22222222222222,-33.333333333333336,-57.777777777777764,-11.111111111111109,0.1418523158668119,0.04825563039519049,1.0838731458034874,0.33901147992255315,0.12668425430649782,1.8998973884544397,1.0162269997871383,0.4447043087313445,3.0848259362952084,8,4.444444444444444,42.22222222222223,15,45
terminalbench,0.5,tight,2000,TB-15,OTRC+SS-p,28.888888888888886,-26.666666666666664,-44.44444444444444,-8.88888888888889,0.27607151878001207,0.1334129562508518,0.8900587432855571,0.821296085743702,0.4209920136268502,2.0114546326720655,1.8924138006595739,1.0391179067225975,4.105752123948113,9,11.11111111111111,48.888888888888886,15,45
terminalbench,0.5,tight,2000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.7,tight,2000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.7,tight,2000,TB-15,TR,28.888888888888886,-26.666666666666668,-48.888888888888886,-4.444444444444444,0.48309208114755636,0.27407236613463865,1.0808248857475609,0.9634180128766139,0.4652255214203367,1.8078702780444171,1.4304578846576457,0.8328839808693624,2.327202744632224,12,8.888888888888888,53.333333333333336,15,45
terminalbench,0.7,tight,2000,TB-15,TRC,28.888888888888886,-26.666666666666664,-46.666666666666664,-6.666666666666667,0.47087393424341395,0.27281737298773323,1.040467649496709,0.9181129311215495,0.4323299321018323,1.6904515748690196,1.4242173029228014,0.8131903061186427,2.3722931701509613,12,8.888888888888888,51.11111111111112,15,45
terminalbench,0.7,tight,2000,TB-15,SU,11.11111111111111,-44.44444444444444,-66.66666666666667,-22.22222222222222,0.47546288351916594,0.12711406187660454,2.6376600147530174,1.4750204561000075,0.4192680848101839,6.936865927442544,3.0572714185368843,1.5246650277583316,5.998960545136329,6,0.0,26.666666666666668,15,45
terminalbench,0.7,tight,2000,TB-15,SU-p,15.555555555555555,-40.0,-60.0,-20.0,1.6804290994320745,0.9090124350130958,4.590128309723355,3.2500071168405427,1.7350723658358338,9.966422983303076,3.582224529559556,2.533052136633937,5.520751962036868,4,2.222222222222222,31.11111111111111,15,45
terminalbench,0.7,tight,2000,TB-15,SS,17.77777777777778,-37.77777777777778,-59.99999999999999,-15.555555555555554,0.27145703526507087,0.15728917516747204,0.708509031527727,0.966293442030656,0.5960912553169512,2.1046780017700315,1.8685622375605977,1.1633902981008981,3.299644765249029,12,2.222222222222222,37.77777777777777,15,45
terminalbench,0.7,tight,2000,TB-15,SS-p,17.777777777777775,-37.777777777777764,-57.77777777777778,-17.777777777777775,0.333260288061842,0.17618507272780665,1.2661914525552134,1.101022593416716,0.6404911482382256,2.9599885412200506,2.077697542301444,1.2478346990644018,4.304845949770096,10,4.444444444444444,35.55555555555555,15,45
terminalbench,0.7,tight,2000,TB-15,TRC+SU,17.777777777777775,-37.777777777777786,-57.777777777777786,-17.77777777777778,0.2794308031743716,0.09020684017446096,1.213464149487144,0.8719691788257257,0.31601472833651195,3.4120668640627017,1.9611842756708588,0.8036293200122336,4.923565604522036,6,4.444444444444444,31.11111111111111,15,45
terminalbench,0.7,tight,2000,TB-15,TRC+SS,20.0,-35.55555555555555,-55.55555555555555,-17.777777777777775,0.19618127834271876,0.10610026712330041,0.8829758951002711,0.6255859496190369,0.39541085188516506,1.960378486272764,1.1806989747937313,0.9419261048561618,1.97833333398733,9,6.666666666666667,37.77777777777777,15,45
terminalbench,0.7,tight,2000,TB-15,OTRC+TR,26.666666666666668,-28.888888888888893,-51.11111111111111,-6.66666666666667,0.4865572463516228,0.282439351472111,1.1527667795460368,0.7376666210436942,0.4106100854625843,1.4466312895261668,1.594921863794445,0.9656623600270946,2.808892911489112,13,8.888888888888888,46.666666666666664,15,45
terminalbench,0.7,tight,2000,TB-15,OTRC+SU-p,22.22222222222222,-33.333333333333336,-57.77777777777778,-8.888888888888888,0.1418523158668119,0.047970000678087876,1.0822968652443308,0.33901147992255315,0.1258275385371399,1.991717096355246,1.0162269997871383,0.4586962169545618,3.0278066618960806,8,4.444444444444444,42.22222222222223,15,45
terminalbench,0.7,tight,2000,TB-15,OTRC+SS-p,28.888888888888886,-26.666666666666664,-44.44444444444444,-8.88888888888889,0.27607151878001207,0.13244829147540366,0.9316811604143019,0.821296085743702,0.427354771948656,2.037256185783179,1.8924138006595739,1.0463933680475528,4.062783746656261,9,11.11111111111111,48.888888888888886,15,45
terminalbench,0.7,tight,2000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.3,primary,3000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.3,primary,3000,TB-15,TR,44.44444444444445,-11.11111111111111,-31.111111111111104,6.666666666666669,0.36217234193546777,0.2421762824160737,0.6041093134112148,0.7743084649789304,0.42705660766577414,1.2657661916583214,1.1495768277045912,0.7973104656243478,1.6463917992026795,13,22.22222222222222,66.66666666666666,15,45
terminalbench,0.3,primary,3000,TB-15,TRC,42.22222222222222,-13.333333333333334,-31.111111111111107,0.0,0.48829509767781665,0.2910297327594437,1.0068711692030987,1.169067113336412,0.5256614560425702,2.3168327907076116,1.256158104298863,0.8572259854100501,1.8739718596208934,13,20.0,64.44444444444444,15,45
terminalbench,0.3,primary,3000,TB-15,SU,40.0,-15.555555555555554,-31.111111111111118,-4.618527782442374e-16,0.2014533623148292,0.08627003009252544,0.5609608949412219,0.592486155292394,0.25312287841929015,1.434907339793465,1.2634705810040414,0.6075805703392629,2.607066566917093,12,20.0,62.222222222222214,15,45
terminalbench,0.3,primary,3000,TB-15,SU-p,48.888888888888886,-6.666666666666667,-20.0,4.4444444444444455,0.3406862939407596,0.2025200225380605,0.6899454553331009,0.9487249198951475,0.5432358497349485,1.8161265058522524,1.5604182451119522,0.9145246515107646,2.8861615746361413,13,26.666666666666668,71.1111111111111,15,45
terminalbench,0.3,primary,3000,TB-15,SS,37.777777777777786,-17.77777777777778,-33.333333333333336,-2.2222222222222223,0.16269626274332863,0.10959985208104756,0.386206211649003,0.48823063883479445,0.3365663162918858,0.9125589759511578,0.9555530964505893,0.6455383197962755,1.5175779972019776,10,17.777777777777775,57.777777777777786,15,45
terminalbench,0.3,primary,3000,TB-15,SS-p,44.44444444444444,-11.111111111111112,-31.11111111111111,6.666666666666667,0.24769059524496145,0.18224806001389543,0.4861424964982952,0.6503275923625528,0.49752837958303203,1.0903402588123774,1.3495579662119723,1.0308176373563631,1.9877002533920998,13,22.222222222222225,66.66666666666666,15,45
terminalbench,0.3,primary,3000,TB-15,TRC+SU,40.0,-15.555555555555554,-33.333333333333336,2.2222222222222245,0.29524693031952304,0.10410276485966588,0.8993406320284288,0.8765806731257378,0.28963625354733974,2.173201274652268,1.3541601780679133,0.5906304705747795,2.956729669431602,11,20.0,62.222222222222214,15,45
terminalbench,0.3,primary,3000,TB-15,TRC+SS,48.88888888888888,-6.666666666666668,-22.222222222222225,6.666666666666666,0.28751147942913274,0.1678789139728714,0.5609266581263399,0.875662460721503,0.48242251175675116,1.54684741124091,1.5264909180048056,0.97033833164821,2.623378905187466,14,28.888888888888886,68.88888888888889,15,45
terminalbench,0.3,primary,3000,TB-15,OTRC+TR,37.77777777777777,-17.777777777777775,-40.0,2.222222222222222,0.5295441180867712,0.3054760438985108,1.3716668061759925,0.9003747524672707,0.504042118178236,1.7862618023492898,1.7069909035255701,1.131096136939462,2.5931478631918115,12,13.333333333333334,62.222222222222214,15,45
terminalbench,0.3,primary,3000,TB-15,OTRC+SU-p,31.111111111111107,-24.444444444444443,-42.22222222222222,-6.666666666666667,0.2901818183930305,0.16756217552753006,0.6609436626502534,0.7871077391084599,0.46378377099505125,1.4694928688418414,1.3245659032653339,0.9370855557214246,2.1576273296828767,13,13.333333333333334,51.11111111111111,15,45
terminalbench,0.3,primary,3000,TB-15,OTRC+SS-p,48.88888888888889,-6.666666666666667,-20.0,4.444444444444444,0.34482922281946826,0.21018111721545332,0.774234375629676,0.883041659897385,0.5106401682233187,1.8083976018958552,1.4643118267645792,0.9647350193509041,2.6397608113580984,11,28.888888888888886,68.88888888888889,15,45
terminalbench,0.3,primary,3000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.7,primary,3000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.7,primary,3000,TB-15,TR,33.33333333333333,-22.22222222222222,-42.22222222222222,-2.2222222222222223,0.4351980809256711,0.2670272435735519,0.7886748174964846,0.9063484986756829,0.43990445706027104,1.5759768558712153,1.226195506861103,0.782963374367454,1.9496280023490848,12,13.333333333333334,55.55555555555556,15,45
terminalbench,0.7,primary,3000,TB-15,TRC,42.22222222222222,-13.333333333333334,-31.111111111111107,0.0,0.48829509767781665,0.2910297327594437,1.0068711692030987,1.169067113336412,0.5256614560425702,2.3168327907076116,1.256158104298863,0.8572259854100501,1.8739718596208934,13,20.0,64.44444444444444,15,45
terminalbench,0.7,primary,3000,TB-15,SU,33.33333333333333,-22.22222222222222,-42.22222222222221,-4.4444444444444455,0.29127430861905024,0.14260178511303884,0.7194488802401237,0.8612301708557885,0.44035668678878886,1.797397633911856,1.4257991271431467,0.8360337387250235,2.586436912283513,13,15.555555555555554,53.333333333333336,15,45
terminalbench,0.7,primary,3000,TB-15,SU-p,40.0,-15.555555555555554,-37.777777777777786,6.666666666666668,0.5974100242735045,0.4560676554818543,0.8826747423717182,1.4297910375063743,1.0060848716032529,1.9306592653810934,1.7641052389353375,1.3953682909276424,2.4022378372292126,10,17.777777777777775,62.22222222222222,15,45
terminalbench,0.7,primary,3000,TB-15,SS,40.0,-15.555555555555554,-33.333333333333336,2.222222222222222,0.23191454257810484,0.13449787295481547,0.578291415669346,0.7454790914128387,0.43483967705287785,1.5341997622781474,1.2550603515835088,0.7692495594194296,2.0349268867713466,12,20.0,62.222222222222214,15,45
terminalbench,0.7,primary,3000,TB-15,SS-p,42.22222222222222,-13.333333333333334,-28.88888888888889,9.473903143468002e-16,0.27477991097011434,0.1734495014733736,0.5647317373223194,0.8394519676186222,0.5550652635196524,1.4666540593988286,1.501787043706156,1.0099144079599705,2.4309265465862935,14,20.0,64.44444444444444,15,45
terminalbench,0.7,primary,3000,TB-15,TRC+SU,40.0,-15.555555555555554,-33.333333333333336,2.2222222222222245,0.29524693031952304,0.10410276485966588,0.8993406320284288,0.8765806731257378,0.28963625354733974,2.173201274652268,1.3541601780679133,0.5906304705747795,2.956729669431602,11,20.0,62.222222222222214,15,45
terminalbench,0.7,primary,3000,TB-15,TRC+SS,48.88888888888888,-6.666666666666668,-22.222222222222225,6.666666666666666,0.28751147942913274,0.1678789139728714,0.5609266581263399,0.875662460721503,0.48242251175675116,1.54684741124091,1.5264909180048056,0.97033833164821,2.623378905187466,14,28.888888888888886,68.88888888888889,15,45
terminalbench,0.7,primary,3000,TB-15,OTRC+TR,37.77777777777777,-17.777777777777775,-40.0,2.222222222222222,0.5295441180867712,0.3054760438985108,1.3716668061759925,0.9003747524672707,0.504042118178236,1.7862618023492898,1.7069909035255701,1.131096136939462,2.5931478631918115,12,13.333333333333334,62.222222222222214,15,45
terminalbench,0.7,primary,3000,TB-15,OTRC+SU-p,31.111111111111107,-24.444444444444443,-42.22222222222222,-6.666666666666667,0.2901818183930305,0.16756217552753006,0.6609436626502534,0.7871077391084599,0.46378377099505125,1.4694928688418414,1.3245659032653339,0.9370855557214246,2.1576273296828767,13,13.333333333333334,51.11111111111111,15,45
terminalbench,0.7,primary,3000,TB-15,OTRC+SS-p,48.88888888888889,-6.666666666666667,-20.0,4.444444444444444,0.34482922281946826,0.21018111721545332,0.774234375629676,0.883041659897385,0.5106401682233187,1.8083976018958552,1.4643118267645792,0.9647350193509041,2.6397608113580984,11,28.888888888888886,68.88888888888889,15,45
terminalbench,0.7,primary,3000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.3,loose,4000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.3,loose,4000,TB-15,TR,51.11111111111111,-4.4444444444444455,-22.222222222222218,13.333333333333334,0.35227771411089404,0.23077292217893655,0.6477114332510064,0.6653242183693798,0.3962882569545144,1.0966521117365602,1.2038442836699275,0.9985238215484253,1.5643127598894557,13,28.888888888888886,73.33333333333333,15,45
terminalbench,0.3,loose,4000,TB-15,TRC,44.44444444444444,-11.11111111111111,-31.11111111111111,8.88888888888889,0.4489506353174832,0.2972505287104679,0.7346176102288614,0.9581420766892729,0.47299950794497064,1.593798602147586,1.2410325715482173,1.010819454515023,1.6096992274270585,13,22.22222222222222,68.88888888888887,15,45
terminalbench,0.3,loose,4000,TB-15,SU,37.77777777777777,-17.77777777777778,-35.55555555555555,-1.4210854715202005e-15,0.20578230439568976,0.10621247601066508,0.571807550788876,0.5387606992466343,0.2801458026067325,1.2454898668150485,1.0842779941754326,0.627598696458233,1.8721296834762076,13,17.777777777777775,57.777777777777786,15,45
terminalbench,0.3,loose,4000,TB-15,SU-p,51.11111111111111,-4.444444444444444,-17.777777777777775,8.888888888888891,0.4035925458762885,0.2836790800502329,0.6804556420348019,0.9955212202984624,0.6710297313222495,1.6106815934240784,1.4594207920492441,1.0574363706249057,2.2084845571714955,14,28.888888888888886,73.33333333333333,15,45
terminalbench,0.3,loose,4000,TB-15,SS,51.11111111111112,-4.444444444444445,-17.77777777777778,8.88888888888889,0.2719015473142466,0.1476777277781933,0.6869377543962805,0.6970128156824597,0.38534187395394803,1.5094034249824402,1.2555784162229602,0.7736074762507092,2.0602495626157666,13,28.888888888888886,73.33333333333331,15,45
terminalbench,0.3,loose,4000,TB-15,SS-p,57.77777777777777,2.2222222222222228,-8.888888888888888,13.333333333333337,0.316203789878371,0.19128195534052678,0.6239775353537383,0.7982088618348548,0.48221833112694507,1.428892403529994,1.3047431559706326,0.9450123264054126,1.9444165766023127,14,35.55555555555555,80.0,15,45
terminalbench,0.3,loose,4000,TB-15,TRC+SU,48.888888888888886,-6.666666666666667,-20.0,8.88888888888889,0.3932079470973047,0.28670717071492957,0.6766175555858186,1.021396510027796,0.8007644622874861,1.4780605524243278,1.4118984217704746,1.1024688832687002,2.05788146604394,12,26.666666666666668,71.1111111111111,15,45
terminalbench,0.3,loose,4000,TB-15,TRC+SS,53.333333333333336,-2.2222222222222223,-13.333333333333334,8.888888888888888,0.2652974593224526,0.17574792449501042,0.5392661255072704,0.6525674052574558,0.4549824355245205,1.114362819096601,1.1330719599072736,0.9265946283054665,1.5141577747263213,14,33.33333333333333,73.33333333333333,15,45
terminalbench,0.3,loose,4000,TB-15,OTRC+TR,37.77777777777777,-17.777777777777775,-35.55555555555556,-2.222222222222221,0.49671255279684307,0.3136014279650471,1.0072370363294803,0.8902167259078964,0.5225163038095538,1.5359391199475316,1.4553285447060633,1.0465392044931687,2.096324622796564,13,15.555555555555555,62.222222222222214,15,45
terminalbench,0.3,loose,4000,TB-15,OTRC+SU-p,46.666666666666664,-8.888888888888888,-26.666666666666668,6.666666666666667,0.42614251453391283,0.22805793044469003,0.9067862850949272,1.1570088756520966,0.4683797061586876,2.7519325846070406,1.4386966002322044,0.892490572951848,2.617939055344285,13,24.444444444444443,68.88888888888887,15,44
terminalbench,0.3,loose,4000,TB-15,OTRC+SS-p,51.11111111111112,-4.444444444444444,-20.0,11.111111111111112,0.344250400503457,0.24859095757284563,0.5832614566922901,0.913394643135761,0.6384980424403329,1.5358895248568232,1.3138917302698874,1.0196737560859686,1.8772793734440043,14,26.666666666666668,75.55555555555554,15,45
terminalbench,0.3,loose,4000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.5,loose,4000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.5,loose,4000,TB-15,TR,35.55555555555555,-20.0,-39.99999999999999,-2.2222222222222228,0.480010496676923,0.3094286989296699,0.8718511819022504,1.026297889052062,0.5261618618034735,1.8171634705781545,1.4057124366452847,1.129825219677815,1.9035436627363111,13,15.555555555555554,55.61111111111032,15,45
terminalbench,0.5,loose,4000,TB-15,TRC,44.44444444444444,-11.11111111111111,-33.33333333333333,8.88888888888889,0.4489506353174832,0.29674279132042863,0.733448647123494,0.9581420766892729,0.4790222480195561,1.6013090015619922,1.2410325715482173,1.0047003917983677,1.6153411465611804,13,22.22222222222222,68.88888888888887,15,45
terminalbench,0.5,loose,4000,TB-15,SU,37.777777777777786,-17.777777777777775,-31.111111111111107,-4.444444444444444,0.24329086859825524,0.11431803623953496,0.5533245197478891,0.6544247377751996,0.31450354232834077,1.306725150372125,1.0524824927216931,0.6230772485152124,1.8320739310162006,14,17.77777777777778,57.77777777777777,15,45
terminalbench,0.5,loose,4000,TB-15,SU-p,46.666666666666664,-8.88888888888889,-22.22222222222222,4.444444444444444,0.397734231416813,0.25566843874883505,0.728036230789596,1.0349190392148984,0.6078866523905131,1.8922769285268786,1.4063632979657055,0.9754027201817258,2.141020564779305,14,26.666666666666668,66.66666666666666,15,45
terminalbench,0.5,loose,4000,TB-15,SS,37.77777777777777,-17.77777777777778,-35.55555555555556,4.736951571734001e-16,0.22788015649405227,0.1518039827711485,0.4285012665132287,0.5648008944078952,0.3736082397047295,0.9057038461389711,1.2051824267478526,0.890450124482539,1.7861545540406059,14,17.777777777777775,60.0,15,45
terminalbench,0.5,loose,4000,TB-15,SS-p,53.333333333333336,-2.2222222222222223,-13.333333333333336,11.111111111111114,0.3175741918925074,0.20809555698861149,0.5617246741579462,0.8592523141329448,0.522539017773234,1.4329588709903562,1.2462579516635697,0.8952833234226688,1.8694531898085285,14,31.111111111111107,75.55555555555554,15,45
terminalbench,0.5,loose,4000,TB-15,TRC+SU,48.888888888888886,-6.666666666666667,-20.0,8.88888888888889,0.3932079470973047,0.2868533629572203,0.6761610458289038,1.021396510027796,0.801208176220198,1.4816676309641792,1.4118984217704746,1.1004276342417025,2.07370384150547,12,26.666666666666668,71.1111111111111,15,45
terminalbench,0.5,loose,4000,TB-15,TRC+SS,53.333333333333336,-2.2222222222222223,-13.333333333333334,8.888888888888888,0.2652974593224526,0.17646584114040173,0.5378576785992054,0.6525674052574558,0.4533276362831521,1.1267736257948058,1.1330719599072736,0.928594809379071,1.521287121204141,14,33.33333333333333,73.33333333333333,15,45
terminalbench,0.5,loose,4000,TB-15,OTRC+TR,37.77777777777777,-17.777777777777775,-35.55555555555555,-2.222222222222221,0.49671255279684307,0.3117610170683472,0.997226048454246,0.8902167259078964,0.5347938235149564,1.54972499842376,1.4553285447060633,1.0452846169170666,2.1099982319072583,13,15.555555555555555,62.222222222222214,15,45
terminalbench,0.5,loose,4000,TB-15,OTRC+SU-p,46.666666666666664,-8.888888888888888,-26.666666666666668,6.666666666666667,0.42614251453391283,0.22865550572215115,0.9082911187319669,1.1570088756520966,0.46397618113727185,2.7166030477458385,1.4386966002322044,0.8918053824485473,2.621307673045383,13,24.444444444444443,68.88888888888887,15,44
terminalbench,0.5,loose,4000,TB-15,OTRC+SS-p,51.11111111111112,-4.444444444444444,-20.0,11.111111111111112,0.344250400503457,0.25031108294109883,0.5874881194659204,0.913394643135761,0.6384770589865102,1.5179041003709879,1.3138917302698874,1.0184822847606805,1.8650178932685828,14,26.666666666666668,75.55555555555554,15,45
terminalbench,0.5,loose,4000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45
terminalbench,0.7,loose,4000,TB-15,FC,55.55555555555556,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14,33.33333333333333,77.77777777777776,15,45
terminalbench,0.7,loose,4000,TB-15,TR,42.22222222222222,-13.333333333333334,-33.33333333333333,4.444444444444444,0.47251210158392615,0.3038358963251049,0.8566424209787975,0.9705741636203759,0.5152152051241091,1.6585598561570203,1.2311501876631994,0.9161604567008397,1.7747538628866908,13,20.0,66.66666666666666,15,45
terminalbench,0.7,loose,4000,TB-15,TRC,44.44444444444444,-11.11111111111111,-31.11111111111111,8.888888888888891,0.4489506353174832,0.297942986144517,0.7280034759015619,0.9581420766892729,0.4768472356666821,1.597512607353611,1.2410325715482173,1.0098295779697732,1.6174521094207412,13,22.22222222222222,68.88888888888887,15,45
terminalbench,0.7,loose,4000,TB-15,SU,48.888888888888886,-6.666666666666667,-20.0,6.66666666666667,0.3153943181276754,0.2062924671519866,0.6980919335832253,0.8915334849063802,0.5952805980988113,1.560138733524153,1.3523171084120527,0.9491733171286102,2.0565876698330863,13,26.666666666666668,71.1111111111111,15,45
terminalbench,0.7,loose,4000,TB-15,SU-p,46.666666666666664,-8.88888888888889,-24.444444444444446,4.4444444444444455,0.31802762989507083,0.2014603784750177,0.6887522297675817,0.8860568034551944,0.5446643715250512,1.63989876355542,1.5233648902832164,1.071202152242877,2.325964224452086,13,26.666666666666668,66.66666666666666,15,45
terminalbench,0.7,loose,4000,TB-15,SS,42.22222222222223,-13.333333333333334,-28.88888888888889,2.222222222222222,0.2689568167521751,0.152270446868698,0.5638620517573819,0.6853971873697962,0.3937983687609024,1.216686709430659,1.151766618531967,0.7644974273721892,1.835215555133036,13,22.166666666666718,64.44444444444444,15,45
terminalbench,0.7,loose,4000,TB-15,SS-p,48.888888888888886,-6.666666666666667,-22.222222222222218,6.666666666666667,0.31421137837270785,0.22761787625142021,0.6386445205769125,0.8398991816851353,0.6446824559452742,1.267023684496984,1.4266132200028723,1.2741247110782754,1.7013942291631061,13,26.666666666666668,71.1111111111111,15,45
terminalbench,0.7,loose,4000,TB-15,TRC+SU,48.888888888888886,-6.666666666666667,-20.0,8.88888888888889,0.3932079470973047,0.2862233406409148,0.6705128386147579,1.021396510027796,0.8002078200450039,1.4832407307113171,1.4118984217704746,1.1040077552484187,2.040213418361431,12,26.666666666666668,71.1111111111111,15,45
terminalbench,0.7,loose,4000,TB-15,TRC+SS,53.333333333333336,-2.2222222222222223,-13.333333333333334,8.888888888888888,0.2652974593224526,0.17612029665244977,0.5385383372798139,0.6525674052574558,0.4531019977790282,1.134794140292311,1.1330719599072736,0.9269898867946874,1.508321058428252,14,33.33333333333333,73.33333333333333,15,45
terminalbench,0.7,loose,4000,TB-15,OTRC+TR,37.77777777777777,-17.777777777777775,-35.55555555555556,-2.2222222222222214,0.49671255279684307,0.31126070391072147,1.0106432528229665,0.8902167259078964,0.5256796539978208,1.5302492443601667,1.4553285447060633,1.0397864422817007,2.110034921688855,13,15.555555555555555,62.222222222222214,15,45
terminalbench,0.7,loose,4000,TB-15,OTRC+SU-p,46.666666666666664,-8.888888888888888,-26.666666666666668,6.666666666666667,0.42614251453391283,0.22730059859429355,0.8941782273760374,1.1570088756520966,0.4653542737759309,2.7114906133368404,1.4386966002322044,0.8878119228123036,2.647037724274663,13,24.444444444444443,68.88888888888887,15,44
terminalbench,0.7,loose,4000,TB-15,OTRC+SS-p,51.11111111111112,-4.444444444444444,-20.0,11.111111111111112,0.344250400503457,0.2512032667163636,0.5818379413356859,0.913394643135761,0.6379196559747347,1.530718992316589,1.3138917302698874,1.0207992549585017,1.8688399684075707,14,26.666666666666668,75.55555555555554,15,45
terminalbench,0.7,loose,4000,TB-15,OTRC,53.333333333333336,-2.2222222222222223,-15.555555555555554,8.88888888888889,0.6101845751225167,0.39474575936564305,0.886147030635641,1.3570083515568903,0.981446349552241,1.8461662263310126,1.1705934858209779,1.0691855471752898,1.3172927438285171,13,31.111111111111107,75.55555555555554,15,45

